Social Learning Strategies for Evolved Virtual Soft Robots

Optimizing the body and brain of a robot is a coupled challenge: the morphology determines what control strategies are effective, while the control parameters influence how well the morphology performs. This joint optimization can be done through nested loops of evolutionary and learning processes, where the control parameters of each robot are learned independently. However, the control parameters learned by one robot may contain valuable information for others. Thus, we introduce a social learning approach in which robots can exploit optimized parameters from their peers to accelerate their own brain optimization. Within this framework, we systematically investigate how the selection of teachers, deciding which and how many robots to learn from, affects performance, experimenting with virtual soft robots in four tasks and environments. In particular, we study the effect of inheriting experience from morphologically similar robots due to the tightly coupled body and brain in robot optimization. Our results confirm the effectiveness of building on others' experience, as social learning clearly outperforms learning from scratch under equivalent computational budgets. In addition, while the optimal teacher selection strategy remains open, our findings suggest that incorporating knowledge from multiple teachers can yield more consistent and robust improvements.

==> plot-data/11/11-relearn-carry-to-carry.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
84.09888055911516	87.28076185356097	100.7041008577949	98.15657697513502	104.73957106939746	63.54197477716532	85.7363440350221	81.77797494919811
80.5306882980203	97.67347442548028	71.08425211096024	100.48998464887696	96.15639044661684	106.5487333111169	64.31355271776742	56.9959500481228
60.22794039877225	109.91788589486502	82.34659436864861	81.4762194214441	85.75810840738022	85.86974476373261	77.83018680072632	80.92435300474602
68.14520690618103	101.93521484370989	70.2725019311268	81.5664769580498	95.2183738924068	90.32012585443768	91.56116395034594	69.37913361458867
86.31793394109535	71.58363133890592	71.69194398864263	82.4690215805668	84.68415591440736	66.02636541356	89.74793366483355	36.4580402562075
75.58774731776943	97.25829335874823	86.79972227473242	86.64237084631834	87.5637245125772	92.23462133636058	88.30810934992674	69.84362376044153
68.42308103054103	95.6548487190795	79.34804989814565	54.66688148305093	94.55428732555804	91.7880567543392	90.06214732788162	72.06985782020199
81.40905947925556	96.00267858080583	86.47860276026073	14.12882928724844	97.15146791520134	100.87914830575284	66.56847490467665	83.65200243787758
89.62980805640757	87.52836705389505	79.21094306415857	62.142635961744176	71.95297201000834	69.50303921241103	79.76646177122984	92.8924618996578
97.58679974650316	83.75464250381673	64.68144846372073	72.36513948752918	73.25570174295977	99.54204910809284	94.92249546203288	39.04923728598649
90.45719823625356	82.45281988193783	54.05795467694599	96.80082495166889	58.46568118549006	94.01966124118036	78.44512174779162	42.94859706601475
67.41053036543279	105.22035676117322	82.96936898390028	70.92598059493237	69.64545353662407	77.32493558500737	86.89667120603632	24.61166231362607
91.67982470371152	65.35350116315757	64.40781076626463	94.51893228583732	84.98424865019835	93.3007315280053	85.48624184694621	63.25265341300572
92.22877788382416	108.44699241529432	103.83780683804342	66.68279523787285	86.16789474317297	47.89859983511486	93.41936360243008	92.93520240000062
72.93227785061559	31.035299315958525	68.54932788730106	78.73569189889565	91.96555250963814	83.95112531165161	87.48037503994237	86.56171940506884
88.80376688486177	74.97523929468443	97.84271906917084	74.00756718927097	84.86414307997995	84.74542462699934	79.21647451198258	86.44120041701767
67.74436794830505	53.85162558061776	47.69374754329672	68.38780400395757	70.75118253042004	70.98186836049547	69.6152552779311	84.2596340104991
92.54844362702198	95.10344615356668	67.5631486461944	87.62812199269842	76.17561283621605	93.29947294807472	98.19198899081928	74.50099922326272
65.55753309050237	80.57737140185326	86.0328649768984	99.18914339153544	96.79698265322791	71.28160066899446	84.49893151467728	87.76061746719192
90.9800900952779	113.69193799299866	33.31723406398073	89.02214978356618	95.76431908314508	96.2404375833874	48.303316250193085	80.65294135621424


==> plot-data/11/11-relearn-carry-to-simple.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
81.25951816664157	119.2897916294153	113.99917234548876	94.05996519626255	119.45447413230931	58.07766673593757	117.66214308174956	111.89254635450946
92.49855276099154	102.01435443564564	62.9065114638978	121.92436438830224	106.96969313792547	136.47466711280424	87.60747970269574	95.14100463279227
57.14656630984128	114.95333906786536	114.7700614222698	89.60836099431971	141.04603567658975	126.43960529205287	113.44220580185562	91.04856299052808
122.07524187696308	131.8350357388302	96.95886058682436	81.57413821753663	106.64324491709267	104.43831394261336	121.7452281394241	98.37267982521588
109.06837690534262	110.50258347876348	129.0686274290382	92.86284478709784	120.83062389947548	74.90263458589551	124.62752173746792	54.70139453795208
108.40911140228312	104.3568304875038	112.15620660313029	116.33258502517378	88.76169810490417	117.80936547954953	123.3983391633105	64.37419275320488
84.21463597590814	104.29550879952274	57.740387760661726	134.1319309005433	94.08645094983008	110.99066303361136	112.27473317750491	136.07372136831162
95.58082012416568	103.79938970558447	110.9726115101051	98.57656593980764	118.09142060411148	108.61328616507517	65.29852597207066	108.2668413551235
88.06118085145995	118.93317669126928	129.69061388759798	85.56735329814425	116.55698122807595	99.9339395320594	97.53242486317647	125.0979924033024
82.54015322271054	94.28223296073229	87.04561419325788	127.51475703881864	76.55488750212798	107.809950876328	111.17969075884751	93.1843574325579
101.3222216512452	103.15048448475768	82.41640148311065	113.12529687253388	88.21594469807732	123.14950612034552	110.84579928611092	90.27997148863489
87.76972309966634	118.96278580665296	63.04836395899871	115.60652105401547	50.85556073000125	76.3914641258314	118.94842339367104	90.94559967950154
102.44524793814904	80.83138389309678	91.41024033780764	120.00626185662996	71.39772767005817	99.8867742150697	72.54347493198668	69.26741957440406
88.53382814628269	98.27490787721813	108.63720545448936	124.86398183662548	76.93653074399846	58.609782303596525	113.81606133149108	112.27847679964972
55.7065937730673	58.16490304735132	55.5053642249111	70.7932039403798	103.97141419319124	122.35430353745885	123.65488853060074	98.28312922374369
104.56480627282318	87.50059739964973	130.38092183448498	91.7096809597332	86.64915359556193	92.05953629408324	83.10044400638914	89.03448521683352
108.33924013748498	114.12975645188624	77.73539553235209	90.55390695777018	129.94137543088723	72.45611957257836	121.93169905997723	114.2287597545987
115.37429194130468	131.89669745375522	113.05613206665744	102.78413063991091	55.99270210265341	103.59027965759972	81.25962129942984	117.05761230746688
90.6262760931868	118.08366737126303	120.01687426040448	47.509812543821646	122.70685891132408	60.13745164981756	95.38050000200492	109.64478395751436
96.767305207958	102.35473580674564	52.33024549933416	78.8083532336965	112.75265036622709	108.15747462851	53.5762043040332	140.03397172398164


==> plot-data/11/11-relearn-carry-to-steps.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
38.50740870285501	40.13236417545516	32.0802589891296	14.353287323169226	36.65447464471293	20.77947313785628	35.083017111544635	35.755625929928186
35.6371246301189	30.75207938043595	23.09938446824553	32.59181401559982	38.475062384287966	33.33205161218865	24.13566330768878	25.97054184084025
18.069175184078777	35.186929252466896	38.91735667314689	23.5710080623644	29.920271846653968	23.962909525417253	29.64581286973177	33.246984873837384
28.511787613790943	29.443062847048616	17.577373339817928	24.554935506605688	30.482621706410605	44.394707488563554	33.71365790131257	30.69275247054888
44.248015111363394	42.80449290146284	35.46263945427619	26.90952386052976	27.945190633287798	19.00659416221548	37.56035440534159	15.354843675756904
25.881624881832654	32.48675206772944	31.763250073965708	32.238476563918354	29.555957492543527	33.57557142835113	27.668251910299745	22.61452256643629
16.90731520116287	32.915814005816166	16.95792546873087	39.74362192730797	27.40933883409474	32.59965882435932	31.54108677536534	29.906654773621657
30.802894614622907	29.990477399305774	39.14886183969304	15.00048022971697	22.43252181212637	42.8217507749203	22.69179903119685	28.726013111505925
39.968163244459234	33.81529558775841	29.654440222690223	22.426912385249253	32.49732185292362	34.197495523356004	34.83132451665111	33.78327427190216
29.62074476842145	26.56723580599381	19.926926138806884	41.20405136727309	37.49230953271328	38.98005523496765	35.579239705228545	22.919123517779926
26.91675618251486	24.595421539420123	26.248662956292087	31.627367495715266	23.319659120824166	35.90258702913193	39.60256662545744	14.285141385479047
26.42065858530462	34.24502405988716	16.069196207968815	37.04779215924408	22.929033632225785	35.82743284879028	40.3989731932601	30.41084568014448
22.509069747335104	30.42871567763539	31.40318828462252	24.77546203235105	16.582174384780743	30.20458592262504	22.7215736597405	15.99460300726292
29.491745765359056	40.41401350238591	40.49329798772823	29.165187067489505	24.290115726132047	16.785266203314162	24.58753572152341	43.819628274895074
15.867760655845254	29.162303655495027	24.523003189072867	25.37933347740194	35.62520482770576	29.769895758084825	34.89273263747363	31.318529467409785
25.08094925199938	26.60828759838129	29.571590327333176	24.478689029417467	26.222973455634623	24.99959220022527	23.82685736609744	41.71140055154533
26.69272469086703	26.479647351730616	16.97216978175933	16.93555101721495	48.504444296645545	29.46970650991441	29.278378536675376	29.506559041376452
37.92612047164135	39.32382880729168	30.67183611119257	32.057468636710745	22.630365600150448	29.294765166205927	33.5278653965021	35.49856858444823
28.60740816961919	42.72191395747925	43.36681874665642	14.129176321810156	34.31486748824559	16.526879247019206	33.74950894757433	37.62690749235152
30.53052367353144	33.68501856900168	16.427921348514644	40.14828405922268	26.50509161677187	39.713981852253774	17.676013189976793	38.775287258058086


==> plot-data/11/11-relearn-catch-to-carry.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
86.62749690790177	68.0418767939559	11.598643521400628	80.5276350636329	66.50210304878517	77.7251487445104	62.194928904001074	88.82499780771644
60.47183739866314	73.73405839285498	87.14315245689708	82.9261028767379	77.19500371517407	53.73192429338528	80.20590702480128	79.6642669259402
61.56953786749834	76.56202021339907	30.81678725190155	51.54412038755245	62.95865593630769	47.69731432237694	58.526985743129934	94.80130878241413
71.30640785399987	69.04547105991766	61.050656443565146	98.60326780735336	66.33867883235818	67.20764174611456	79.4536025205306	80.09742629413208
50.02281551312955	80.38322859173833	91.28414912394383	52.823830879672	66.56712294636877	84.616750458105	95.8395974312042	88.15398641342956
78.73136829824101	79.5089008511358	83.91378888958671	97.76579595501796	94.40856588393687	86.35466184885628	73.02466341001322	71.74608275215898
96.74952101210351	63.96262338106767	70.93766917141132	77.51940554375356	76.40454480320157	73.70666890484978	94.36812352791692	15.838596056509612
76.68259402145253	53.59844083644972	67.0626675585218	87.9445264105086	59.63894955522176	57.21532407130218	57.05041381392718	85.18357553345804
42.20333482958798	84.71518611151869	45.00879496140362	78.29294740825523	52.72500079305431	84.06677772544242	88.45262465664202	65.3496045408922
105.48625329048586	72.27848794212053	74.36577482087392	44.698403709759184	70.44522597036594	-3.5645997347576674	84.20872784586716	60.46059975006378
20.58779929728097	82.85843383611738	59.99905855402778	57.034217245035286	57.440817925427545	106.21609776918584	63.67885041119192	75.72598298161118
77.37769782815913	94.7135720245053	39.510777763573	72.83272027557082	63.4066381991385	36.53000632892425	41.513212938919935	51.36469336486122
79.7987028633841	76.19989860120121	74.30619448989206	81.29861515785348	62.24356462409145	62.76849372747505	83.81468144674177	79.51661505365861
88.5048041589883	51.30105781472732	70.85464143177292	27.95110380650608	54.79519504991635	56.788798759988765	69.4666253244791	68.44955663130293
64.47623743928767	93.81460179117722	89.58419988182646	55.21299059721	70.30382422108383	1.4553570427948523	67.8318894369577	76.46472332936082
69.66579279318036	83.2242434174559	30.794330295453623	73.89612027910157	89.61447760915524	71.46077458931968	66.06719949642275	73.04098079066976
46.95096967752293	87.34874142978738	60.2257452334452	55.05342814317643	75.70965382817892	59.47481594315687	84.48242135094387	69.58440347748764
66.69571162458827	51.77875933693406	83.31841829768405	57.25025568521065	52.38931291635832	61.53641085949685	78.37222550385712	76.01969481577429
69.9296954533264	47.93905146704878	74.13119655618169	55.76627379135053	68.49124275824606	73.70625985634275	66.7004080353196	70.20133193474753
76.30837216172428	-1.421347081323292	91.39742745275798	72.55837364504144	72.7667948475585	85.21791157014981	81.18141681155	79.3948146563752


==> plot-data/11/11-relearn-catch-to-simple.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
90.5272118719036	102.52019231041604	43.70325684938357	118.76834726489726	118.7530520870152	96.98460142787982	103.96344437997747	116.34898867909564
69.94515138923758	92.66819969131	114.64277270203932	116.09593586127474	109.42218687361763	87.72694457075798	53.82480181343163	86.32900238043652
83.45673942528205	72.41949685888086	106.02493960701894	69.58902510517872	97.74577878324816	97.247475715183	96.00461149338678	124.97904201583025
79.24878153645685	79.74306613705048	100.12809083337446	126.18421553268747	86.3021122796074	104.18121075125596	103.37499750720968	74.92486298323684
33.4751847754393	108.61534062024155	99.72053752644838	87.23357661814896	77.95434093191979	115.32157112598772	102.31269648960324	108.19768839493032
103.72982335993886	91.79184532635726	109.78650439175908	126.59370924164791	111.09092470796428	109.8117724674443	105.1044586531922	108.4473885220698
117.74311106676431	55.02181432272133	88.19512887904472	105.51623364103858	111.28753956312543	122.27720413668352	107.74083781801312	70.92016368356786
115.70764586562086	92.38383201221625	71.48561743735915	101.30478109683126	94.83258936096266	106.5026738488408	79.5758555840309	96.97544889728788
104.39148936592964	94.3124465394308	107.58562821993796	70.5295614203872	77.73941710301891	93.6951016738474	102.03856535458272	73.3818116592415
101.385480720287	73.58945679165802	89.64101163685265	86.22711617016842	104.81342121250466	64.3627781818654	127.8245217662887	93.57837565720872
91.07314462256296	92.55541309805774	103.76283190626428	90.15540733403336	60.378729388948365	116.1538749674272	75.53189150653746	87.76548146815925
92.99065287264877	119.15119957406309	36.466044298406686	100.27150604292017	108.29513805777644	55.82941711705219	93.2262777239226	47.24664335080739
93.0574066963458	92.28377968634436	102.07581250974272	58.16165115178686	72.31246071200158	112.3149270682674	101.90278552588852	98.84910750731824
89.07501838228457	98.84069404293572	115.2911447381681	71.84980349224558	82.51838653340972	80.83369649199196	101.59875583689792	83.18639756562492
87.47167377078733	74.97432899842921	104.62213906417188	101.49770986289172	80.33203814209777	71.7607903257816	93.54349182135998	92.08848730711397
85.00507251108183	101.2076676686643	122.49879556140256	99.81089981474896	128.15310413482254	84.85056703645245	91.53514551602034	98.41443493341694
74.54964083008845	94.78391018496662	94.16264445459142	52.648554177383446	92.45553489483426	98.9127156001846	110.50438541329204	75.95594056247702
86.02925749057887	95.7478776010136	111.4759991236655	111.24376277638792	96.98732664538566	116.93066676323495	71.23855435327808	93.35957194055888
85.56780194269393	91.79870086528628	91.52083122963842	81.91365932435384	113.7119729188094	103.61207255023892	105.81067278004676	104.91742786723783
100.98980445039388	54.49820113407234	99.63708019700894	100.64383965550188	107.8975570575063	111.3980415634482	95.52881808437309	98.50383488463726


==> plot-data/11/11-relearn-catch-to-steps.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
41.85548442156527	33.10623284074391	15.501441880372417	38.78160009399112	22.528920900993697	34.633124710553744	34.75676457878303	28.498707222202118
25.11278797975521	29.28924318120302	26.1993530455361	40.5906571344653	30.54565373522619	34.87033698961189	27.068011709177014	29.43691725231121
16.880694234552923	27.298441904481223	25.141679957215693	28.22511566593644	26.278406677437392	33.361679581792	35.544678192863294	40.18439877761296
20.195986504384912	26.734897080952454	24.90131434418224	25.627714630207688	32.59621353947734	25.02528880347831	32.22081220528504	33.88914380165975
20.31690893775032	31.46612053236668	28.719458248449712	30.44446831386512	28.1512856057658	29.746909071486204	42.08822385026125	34.848062698457525
29.38718950599132	36.97691273774521	35.74682358076057	39.97857521633782	43.12981172182835	39.29648878538851	30.43066478746699	39.90560605595219
22.28978098601953	28.3653321463488	24.668160793983844	32.49284074061854	23.483792410484472	40.232301543741386	29.61639023282068	26.6089497126914
27.56689312985132	31.90643669072942	32.507296719658974	29.070112988096756	35.04047775986265	41.40057969141545	21.295686315613484	22.238951693503548
28.912210770067656	25.14251525436366	26.58371539691073	30.76396443134208	24.512968756092484	36.54756400751868	22.121850986196144	31.281322652407287
32.581742844620145	29.46785945942288	25.883596510121645	24.3594753623916	31.69525266658826	25.79040924772572	31.2183355316766	26.12099707525431
25.892914610955334	31.589798001688926	26.16565164392481	28.06664044090375	15.9632766243657	29.35547252987105	36.10980232470877	22.080390216184583
28.044402829366625	36.01895747612365	23.04605871889894	46.79450033663067	26.02274318722359	17.26899585620192	24.15548347276658	16.259615538487903
25.20683389780637	24.748918610851785	41.61810850714354	21.38943195159057	29.571377410105583	41.48991428304392	25.394292503173272	38.01374830829484
32.249932088839635	44.77672984159901	41.069707970975465	25.859660514503677	29.643755679455342	29.1187113829847	26.790091652588117	29.075472184092565
22.93704275265628	22.875672450963805	30.592241131138948	25.95073194922829	29.703334745288604	36.14256535869134	25.38237452465297	34.38219830065798
28.744027624877475	29.07060346792924	25.86335726907016	35.23464173439373	35.117596373845046	22.80401514300838	35.455859354484296	29.9905315740989
20.87844346661455	26.33235887880513	29.636185310528106	16.027036353791487	29.616857202123946	32.658926249557055	35.08272752023465	45.66409691869735
29.210770392368477	37.227071914766015	34.156881929629215	28.782448320494456	24.75452094498713	25.381961265595493	33.718345427908204	24.57419085690154
32.040748505898264	32.21987204890234	37.4547102341104	29.36963744244955	25.90075148070984	29.553445940070063	38.60650870522297	29.69692647433912
35.01179307854485	22.3483294744116	31.64386634978067	34.72923166579489	35.28174006965887	35.82887304967076	32.306134719676734	29.33283461395403


==> plot-data/11/11-relearn-simple-to-carry.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
67.99299459769365	37.42597743342216	36.328198063447054	44.23111531735785	76.36996165328264	21.891125898808287	66.61534435943157	52.08633505416578
63.23505189360744	45.524077443018	19.800974264917997	30.16351574084496	65.98682273476847	7.94205056899248	53.361728606581885	4.2275552665543366
67.80024420361796	-1.510407348656558	45.25208672797095	54.673431099436186	11.789603282301176	13.410530102414851	51.38682112895148	33.48305597584249
31.113155067449377	17.012571302243913	14.498752572969584	78.34087394236492	39.29100991378599	48.28109177079981	18.54001055897685	10.835574002688626
70.74804519950884	-3.313659483922002	39.49262248834173	62.74296950236409	60.73916693847538	74.14653295473427	41.73634426292863	64.58376455582433
-2.1120439085098432	3.7262618818621034	50.74850211685285	-1.9612091706512	68.8385648465714	26.61652708301372	57.157743483804346	66.65993333303429
85.460101025579	67.55802480382654	-0.0175306769460137	27.10449862034856	66.378709530815	64.04342704814577	47.1874166626779	5.815375380476931
66.90212345060968	34.608707587812575	26.062481635561124	-2.738577207895891	40.68090600612707	57.64430769808161	65.57751272720185	42.6876572816924
28.757890080894175	-2.266706251347508	-2.324085267100756	20.156080469537404	73.59759188660867	15.830028882337444	81.20711353854178	37.76523958963711
77.96124009565274	6.393905122644931	52.74407747059538	11.582426472289033	-3.785389265800978	73.35545483056883	55.50509338752584	69.92566614709193
69.11425810354278	-1.8146034802800488	59.31338220240813	101.65918476028104	52.159866231331385	90.8130510917181	-2.517449073295204	57.60172208547814
-1.5293178250377206	-2.2906891336416777	-0.3190082344684199	-2.557746548743284	16.38685634404133	58.30055312036448	47.84783081081878	89.95138158511912
-3.998700016965235	15.75096187909066	44.1728653003282	-1.7858296720469262	-3.750287480491328	-0.3177551965171883	-2.2406816916289927	-2.988910391545904
35.124650535251696	81.93451022407736	-2.9611804240052706	65.15964205058457	48.09556719495468	11.14841324243553	43.1582790783304	-0.2667162324404812
61.47126493030224	64.17197786359453	57.55254008052913	50.17925489002368	42.483737138009765	-1.3592691750244157	82.58549421031658	91.21779453521124
43.25981634835805	61.69222412812691	-4.2294738282157205	65.09142348086759	80.35769319085833	61.4206363348798	74.27046298050686	4.418356948535953
60.14974498701325	0.5754693645866293	64.86679639478656	23.99033544378173	5.430301611816137	83.11013812643903	55.18921645267727	80.60159161626375
87.4350875790333	46.37460238131792	32.78967450691773	26.68570880197317	28.63571049117348	65.17210526425845	-1.2726315452133323	66.50751532161998
40.69212080068078	61.221553036379234	28.07718368910347	50.71047346097382	37.01691165147999	19.04974899312782	4.441847793926474	76.31661322443856
40.447332588162624	22.9997746938936	14.964175530623688	-2.984441993114906	80.82150253950843	8.996713734891236	78.45942635233185	55.7540963113681


==> plot-data/11/11-relearn-simple-to-simple.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
122.34333261722892	118.71622603579618	107.2039027206698	106.7138836391638	129.60461743214876	120.87822753093256	115.21491016692676	117.7707814232306
118.86045747136754	133.01125496767244	137.5543045442375	103.84337014987172	116.31954193161611	112.83129405329778	116.30809307292547	136.42256121523658
114.183427399016	106.2498945106986	101.95513528111265	128.40910460561537	118.47464864023162	138.2596372724218	133.18532522105	128.8415872409503
102.24101951446887	134.9636562285616	84.3162932014595	143.64415404623608	121.88741037263615	105.28072773459644	104.4338776298908	125.25074237669044
138.44785750942123	130.9600025402844	141.89753020597448	103.1956781612663	97.9525023434109	144.5825786369139	79.27134419407528	137.44539694815114
128.23132967356557	87.15929487162877	133.9200176429835	118.19942351229408	113.69640408617272	125.4802807174708	120.52119931413722	152.14309134120475
116.7376255617102	126.1958338290186	105.77263806643232	101.89757375836903	128.972688334855	129.20324515862183	103.14896878088688	154.74163723001473
125.84836438118332	98.92516599704273	83.13723361519455	139.88938535089935	105.08366062861828	123.13646873814496	119.55987378700866	117.39480539385949
131.3386219809934	128.8827744820984	142.42376579365094	110.39163462459572	134.23610519652368	109.18953422052545	140.73785220407646	140.35367752817646
119.1113334269024	99.63438383066604	81.56983566510185	109.84836684506668	119.13483165897011	136.0172839841079	136.79366157830543	108.28096877177676
126.79763724409732	111.9494659569744	139.3602403394089	134.3142072232501	118.2068507999316	142.71680431977893	120.05848719389571	100.56486139787934
129.8771446894924	110.1100705732787	115.7136060207768	105.35103565248872	118.60251923314658	127.8791596071798	105.6394478931925	150.5549842289315
123.92902341186466	121.58176214629822	136.60062324596356	127.95336204334863	109.49650477973516	129.1303927146902	121.9981983244141	105.93661633619256
130.55113392834127	138.5566088269257	84.51563874075504	109.87238932119531	115.07336165266122	98.98946021938292	134.09284814572325	97.60327444046428
129.71025306587453	135.5644501840512	135.30289496701653	95.83525431265592	126.36464850348676	126.39335084964748	108.56104552450302	130.71065779405114
115.01057922312177	127.3183810926939	132.5866162498932	128.38020308132928	125.82474232488391	117.81509227159792	117.41949699076336	103.15102490222384
126.35044127693214	116.27738311483648	135.256000615762	128.87638698194937	124.60613749678352	126.39168249567808	111.68174066154523	117.38964585403264
131.52755247217502	126.83533838292136	134.64717732840856	130.72116719521335	120.70256514631696	129.93521729657763	149.92163319603478	124.56217801693592
119.81089650700136	105.007836009246	108.29218438058616	98.68955153060494	130.82172291004147	127.8866913626328	127.61631695698374	110.83956070413971
112.09575854391431	84.10661767097741	131.54648543322315	96.81900641859914	130.33199501449693	110.65487212474324	134.88170811142504	147.5647377380619


==> plot-data/11/11-relearn-simple-to-steps.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
32.298433616300144	37.43355994628673	32.812518043440896	35.43570439534739	32.391981680113034	44.149479609771646	31.453845279331706	41.86867695311186
38.38967740423538	30.84986456350809	46.79242373983523	23.53506431824165	41.34361003265366	36.9174040005324	35.41371976379704	33.7365366989986
28.0559854075791	29.54810567570664	31.8330655577234	26.306931288151745	38.09120725256175	30.580350158376653	31.76263117079863	26.632408504661694
35.585248516202995	43.3031573018547	21.12504957004863	29.278784504927657	41.93242786092282	40.07106091733193	47.96777019840543	35.67372279996151
25.685830156101694	40.47759918906849	40.45577914791319	35.56317522205828	24.23139043850661	35.86098728962678	24.763633421090272	37.41153599622839
37.80685727273224	23.000561031427477	36.55192979954459	39.91915680343244	26.42871393761365	35.927889773224706	44.58270909747257	44.31804167442034
27.147583672338428	32.53952213711733	32.936902844897475	34.96077340604552	43.015678572467216	42.32250428628555	30.548294636973186	22.816505075852607
36.75987273220952	22.658298056237943	23.085222834415383	32.794058186264785	39.31959293120773	25.13634258951536	41.470694225178434	31.89463186400341
39.30654882834497	32.16165840684446	39.50360278134495	25.09172467050823	32.59181540604745	38.912311068649466	35.20060391854686	40.1688769434795
40.74184969157384	34.8796118968699	24.797892639086378	22.56862851148783	43.47124141871368	32.53035553331596	35.66893641398629	43.21508339860421
34.88904504750087	31.15612028832016	42.88721219337638	33.14265524076595	43.50898730099809	35.376580367098605	33.465901910907924	16.244716037531127
37.079796489164295	30.443701258178397	38.73442703293449	35.497486232337664	40.58279808636962	29.244431811819727	40.46251532564597	34.43071676938678
40.863170591095376	35.199206503502246	31.79379303342783	37.34532511244434	35.61650792675201	35.18348214880568	38.87296268331298	28.966240795054137
40.18478195446378	39.45025831186371	33.33489038743552	31.65561563340319	29.88347248985524	39.40704891055314	41.492597889948335	30.777376743761824
38.20913429306651	31.915763821099528	31.3587354253708	30.709103274888932	38.87113153888572	35.77710906081448	25.984482369816316	33.356809640155255
30.084695165348972	40.91962849651108	47.76118998448011	33.12762966991298	45.667834695201854	29.986574043255867	38.640252483165696	39.12176991131212
41.28475558507339	32.94824278043386	37.28181348934809	39.46135966571199	34.156457446742785	33.73979944132816	31.28698136674313	35.71743311242621
39.61240984622181	24.726134941749024	35.74652626940653	38.233667549314575	29.30073263792679	32.742208237293234	29.14169023774235	38.57405421839635
31.30830779161154	29.717031342186683	33.39047469333939	22.981918614012912	35.30028502111525	37.893784879539496	38.09798788962765	22.749033738081785
30.12412600216425	20.959819481975767	39.66464583394048	33.186821223168536	27.33142872237552	22.37879868025045	35.241187833665194	37.66535007247751


==> plot-data/11/11-relearn-steps-to-carry.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
-0.866676917501799	-2.064843275223243	-0.0038566725476734	39.3387007309335	-3.316958979298433	-0.4516913732012995	14.09886999117131	-0.4248448578286279
-0.8259858897889742	9.453802566758345	-2.6234552012076517	27.44128088907708	13.527466909911038	24.12954038682798	-2.4283163037644786	-1.6407018041917434
6.411372279402116	-2.040829560502516	-2.4604809170857536	-2.397202956477116	7.472836737812557	-1.671201242701681	-1.835215492458559	-0.2214781837741597
-0.5501521674552201	10.621109034655316	-1.543791885157077	22.243428743434134	-0.1105081801911005	-1.7359888920497113	-1.1059713263296622	-1.6219071890602663
-0.3510478436734949	-0.0963115994407974	11.365003209034503	5.284111195693756	-1.63424176798922	-0.3207967067305857	-2.2730990395797197	-2.108606954524681
-1.5160226275629718	-3.122983836049893	-2.218057956204877	-1.5962640377721762	-3.08835045100044	-0.7301865410558364	-0.7554408894462945	36.82393217000151
13.749361660817154	-0.0335356735146419	17.651524330766318	4.14295378962388	-2.7352792734911446	-0.4145722728105951	-0.0039408479154046	-2.9318241482621965
8.239958747878353	2.36580560108823	-2.339114081761984	-1.081637573641366	-2.905734638466823	67.1145731633891	19.81422200893871	-0.055554642462102
-2.9917227419587133	28.353679541514275	-0.2858768401697702	-3.1198984208199363	-2.4340252380831657	-0.413433117628017	7.678424648730898	-0.9888436120979698
2.076398593986597	5.34292571862469	-1.7004715915577302	0.1518247916850841	-1.56166120077921	-0.9811658681101036	-1.0435531642372131	-1.1854018627566103
11.821299870250844	58.58228895688851	-2.828963543412426	-2.572333560836705	14.305872411885344	-2.3599252810222104	-4.140571043660028	-0.9307709846345807
-1.086139527101384	6.322049947229223	-2.1251798743338863	-2.2675753078719696	-0.379283938329813	-1.1263544100744842	-0.4279482597201154	6.0422035672008345
8.141431619717473	2.667158085922328	-1.5935637683993944	-3.116396972130019	3.475637837297474	-0.0674847372538423	0.1094106909902636	-2.447148142709296
-2.346501374510062	24.687767170396317	-2.9172883748049454	-0.8271254513421322	-0.1290343245061631	2.2866216273687607	-2.13510077982945	-1.1757470547633329
-0.3563652937842718	-0.6236898850048636	-2.204285119530276	-1.5976583623794127	-0.3754585456908828	-0.0500120459959276	-1.1198045276124162	-1.561284151089538
-2.7098519077587504	-1.7001329400959198	10.731990349966011	-2.225332210069123	-0.8631507033386185	-0.0583065122900698	7.725573709798672	41.3945599136754
15.57833974261651	25.74534136022162	-1.4490516463860068	0.5290356239683529	-1.4060401023986642	-1.061640979709658	-1.47672042877727	-1.439523074537579
-2.330126966236012	-2.880609751155717	-0.4304786003808267	-0.0352723480437013	-2.480269946787754	-1.3358743415138612	-1.8405747565353536	-2.8303088727832275
-2.898413334428233	4.95348362419387	-0.2980792631456523	-0.8615066637655531	-3.112594097260916	-1.1973514735148676	-2.0927823565190806	0.3868445348847062
-2.7891847895163497	1.061347209866029	2.725807316030064	4.663843111536405	66.1147594413731	29.78488861648324	23.77111033031656	14.50015917579908


==> plot-data/11/11-relearn-steps-to-simple.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
73.81127613455364	94.281918779105	51.08709161883157	97.49478239724806	79.2180519667255	44.43381818068663	102.34422559678212	80.37292217302551
77.1273370534339	58.30697459793565	63.14248828418358	69.8705621071031	68.49214850551894	76.74755345664427	65.96870300338259	48.72804595583675
56.71479074188007	71.51942254591621	58.55213511729585	59.49758589032625	105.52863563392252	54.29475619343664	101.20549565291547	69.68086345870785
106.6934686512112	74.79631647197131	54.31776940526112	83.91899521673119	63.386934003444125	111.268092095781	59.57769801231002	89.86168684625058
89.72492150391996	99.72986860264058	68.92242555655277	68.60275741741714	57.04819247182828	61.2382425141349	64.57591625726214	49.01709279913816
65.99633752377288	59.71448334682251	49.6243638155546	58.92795866504171	117.51868536135648	59.33575534582685	59.29431361764575	100.69193570034588
53.337408001385214	81.3796328895225	53.6162903021474	85.78366626438128	96.4276298571642	78.16779061808502	83.88263900523789	54.44456088401164
98.69624573206951	55.82454532874145	60.53936718911373	49.89237060801315	46.07942773827335	98.8956906150288	116.3410667523952	70.83505096316003
88.70123815622635	133.4148774327042	81.36496910062463	96.16376466328914	96.09028171248488	98.5238896128828	100.74623935265434	72.33565944876295
53.93876778332065	56.3212570357245	58.853031463936766	56.44249447225731	74.67390602219515	55.47405922632554	95.88979661662648	57.81306355460976
94.05793141782324	90.6652626559043	68.27858187957821	57.450247886671	83.52288178257864	58.262319915338985	89.75989982637579	75.79774557783736
64.5265551630377	61.88451760740836	70.51461960074326	66.06932474007293	118.18360613334916	55.709585768504645	58.83234168258213	64.3377618194694
52.695940276336245	52.96328290564171	61.10244540212705	64.27053232996295	89.89047193733995	100.16935556425877	61.96486244424708	60.59791256278696
65.51311957083973	54.1657956622257	60.13682487715266	54.01038452667855	51.62475915266153	57.929301608126416	43.90365285102863	61.222742316723554
49.8314063275008	24.89577080560647	52.43644573138378	61.86398488587887	58.85626469132392	111.99510068676986	83.6922781557777	51.70248555603534
87.30155560188756	99.17621192213144	74.05438390522423	71.69808270181076	68.91737588857218	112.90471524695202	61.88815913751677	94.72071881803502
88.03905222223273	95.88522765138794	95.3006085341631	65.58793925797158	122.79802748280112	93.92657056535693	86.02244688923422	54.97032023305468
59.288128169383775	67.39033498997944	65.39287603656456	56.729047174586384	55.04728152465242	63.5078951541057	67.04718194437461	60.22447467766692
95.76748540820772	61.67544714280441	49.9815419472186	74.63116447695832	106.6658868881556	58.81712349891232	73.11510080192575	65.19001145644393
104.23627480941174	99.18770610629176	50.40509302836972	51.171673839704376	127.2005151720933	82.4845308574594	94.88161983952668	85.48646476197061


==> plot-data/11/11-relearn-steps-to-steps.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
47.06811809223255	45.221291671752624	40.66147762126125	44.0466771807854	42.0766835145886	36.69625490107076	44.58197354615177	48.2511797511052
34.07359290063826	40.86844967961592	55.13479409093748	41.67795857341068	48.72457237529752	41.92520787659691	39.003169975772266	31.097433779938783
47.24918695775862	44.7499408050216	25.62283363058344	46.41445245430584	40.23539599642388	46.19528072261183	35.8041823132196	40.07216426067976
33.43144693872252	42.90705806796944	48.78124290039749	37.79942653506965	47.07108287276756	47.29071336930909	49.50876001328349	50.02142874780954
43.87573375195018	50.16135558465677	45.78076433543686	53.21669466877852	42.37950893286576	41.3112784481806	42.196114468441856	42.15889037881979
42.48744795232759	45.03783013853757	42.3205469138687	44.86958009260599	42.67890576831012	45.25130574575948	41.74403931768871	46.55308395804413
30.150229546177474	46.44522896759385	42.616819744995794	44.88159855597769	42.73918527954371	46.48070971715195	42.16311241470513	41.07324580655637
40.872065129053794	36.27809845926581	44.97039444836157	40.59346879146884	35.49459839750515	46.01232032149727	51.44600655987993	42.22237927046236
41.35766910036843	42.68704082762221	39.96142855584207	44.19813664370144	39.167021849914086	41.97009753239607	39.70930167116631	38.0360161007349
45.266862891222814	43.863631777075305	44.41288170986518	44.10711559047178	43.29263782857752	41.58447831314522	34.95879043308982	43.38167439873926
36.72498218668065	40.25146730123251	46.73748584555879	52.67428734783319	38.95844804235645	42.34176055371374	39.14155271638695	36.73690751937706
48.6815926551304	47.999452561712246	47.01219813810121	38.77151249719411	38.565127809070766	37.88440920578803	50.01864938676599	48.87074973653006
33.80236736524073	46.10664310653912	41.10040327562152	42.60960120872052	48.10393171389612	37.42864742741807	36.42824248653005	45.945738349730576
42.048080671566304	41.64124603101621	48.54644078555309	49.97961556419199	48.98017750279729	45.89709809980304	41.55993365748599	50.46742105868887
43.17010615549559	16.57476058767677	43.91168999146592	39.076774698023385	43.98692155724392	62.70762577557009	34.21540812364712	48.39994862560137
41.60621219229573	35.474739999769426	45.499544920058334	43.28425035255017	39.28670815755208	35.48329277936703	36.89825276429588	49.776189380967054
30.16908587769705	40.5179623912684	41.42606836995823	35.759422826649995	49.34118476233334	39.807370524341344	50.38549309795746	38.44970174489149
49.4308078360923	56.32689409237302	33.37226624245413	43.94129560454287	46.5501875831247	45.39638128207045	47.34686627306685	35.1846916650922
41.85640947030077	46.91727679761798	33.08154377732262	46.940462198491446	43.69420089300287	43.42168259154884	44.553044562705416	53.95352244458703
43.28031899934101	41.999700816595855	45.06219231521085	36.21768522184447	54.02983758757392	41.10519936579719	37.96502334091206	40.210910004369325


==> plot-data/5/5-performance-carry.txt <==
Random	Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
77.20827177470841	77.79170260614596	104.65160072459759	98.12261702960315	97.80570191796808	104.52950261098424	69.5971295235393	94.05172622842504	108.3598451476041
74.99977537504667	82.45554115804374	97.03836059120493	103.56450935972099	102.68164161233493	95.4090623459578	106.74448867523107	96.88652493883122	72.08074641931128
71.88148074158619	58.51964021421364	105.73899458063744	98.63840956274237	98.53981525543436	92.98342717819402	118.28926234046612	102.18798262912271	99.44884139547294
76.44323747443568	83.89383797642377	110.95412990213481	89.22072237766601	83.22462472111788	91.96587621342802	89.90023415317758	103.47643736344803	85.95004554209322
77.59639113914415	89.10427472341098	83.31308817545327	99.8319947081619	106.7930768385923	89.31435865332789	80.20765575435087	87.31831554855124	72.4745263671404
76.83738191423562	75.42830011133117	101.2494683885502	121.04478067566423	101.87762049386502	87.4703806203426	93.14784479792071	91.05821994499847	86.14532278280757
72.70652178972641	68.88715798467004	94.03778949746787	79.4735122120448	104.35192453514325	91.42814133351273	104.69972271395726	109.81556253584192	107.48604703355602
55.39154802984453	80.99016628756469	108.70827382443586	111.19840189830819	98.95807330831992	91.06997592624616	108.89801763516839	88.62070535714268	91.61450868277812
78.99034102758127	85.18460600160324	102.83366066796815	116.48466622198907	86.68912944119593	79.02214045788249	102.38993089341314	83.93712775580694	101.93904662358203
66.83835543818346	81.87228997678979	84.35099367515498	97.58976511832793	105.79496518153506	71.23938347489862	98.54548893530756	100.07713498268873	102.99956349100489
79.01181440526545	80.2823072352143	91.76803066002776	89.58533568804302	102.18915491318184	80.49180857417839	102.91824712453212	101.18970652179469	81.27306691590707
86.77615008467508	79.84587991975825	100.47923046880105	84.02597723937886	98.99256472976994	71.89784098073001	89.01795990186565	112.40193042244032	106.92255034271254
85.9950326714861	94.14518333557874	95.44720304954137	103.51395518797506	95.24515554277546	76.7920099425172	91.10026956460632	91.21672539855962	90.14636302751346
65.04531908900586	94.2007139494912	100.60000874151298	105.21052688461147	97.87161826231983	83.08444115906157	66.00147561122408	88.68943697918115	112.3480108882644
72.32065889113703	63.3381651684156	78.40569151580662	85.56035479378515	82.09941827538513	99.1954334899886	87.21216791548288	104.85317119559829	84.90817409984679
71.64444640045882	86.0300321144054	85.32085064460888	112.09684807947512	87.19892050738123	83.51167215824023	88.9451344648199	77.43108793543637	98.14260244352936
64.48969617836794	90.81809697084145	90.57346692149129	81.5004339344676	93.84306487464737	84.6518352673851	93.8333994573623	102.61525858968349	113.82530129997939
69.44065514145365	90.69460318834244	115.04469228838855	94.34830091320087	84.79848361167122	82.06500851590879	100.55827347300259	97.92638831084024	105.71267966776475
73.78924216533248	77.45246013722259	111.6393126598735	111.15825001104797	96.7217327395163	88.20364224015343	88.63153314270706	92.0254777763521	95.30815257981499
77.2240721722127	90.96776701059848	95.96414923112059	89.1656921212172	104.02627944655696	90.63445842534868	99.37859886446637	83.0771369619025	109.39089173311407

==> plot-data/5/5-performance-catch.txt <==
Random	Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
49.07798758649546	71.03170789706355	75.60450802233531	68.18541015245313	75.40115144329855	67.4495052305831	72.92950976673144	85.53821898577098	73.99542232892695
69.82243974509018	61.19346370479384	80.9260562506009	78.01143600020102	76.7251112911127	75.3495082708218	70.9651455071654	71.99037772603232	74.98155268990263
79.2279163370538	63.57702370212802	67.92678588141071	78.82205852372091	60.61632678134606	69.12321948942194	72.08884932548712	62.578587339839075	93.19750843243486
46.591428562794526	65.34310050648492	70.32378334894658	85.42985102488989	88.38267087837221	76.84912544530188	71.2913570942518	71.8959796603801	73.77684639957982
58.70287365306521	61.86766036867863	76.98882260172881	91.17764184868275	68.88681943117827	75.89573346635791	78.55796975415517	68.82781739643015	85.16503133406815
68.38632193894227	70.20574785887898	73.02512998968443	87.67066134768191	81.21325652848869	62.5743574977631	89.07221069164977	76.00669176167101	83.65848730522265
60.353539452688665	78.16742789269705	64.02737891333366	83.44555102561327	77.92655742362487	73.63170894970368	89.24131678267126	89.00062948805811	75.4554838471111
52.814812458473625	69.53391722033946	77.68199700500584	66.35139568045912	73.00330129420799	73.06985271534163	72.30023474322824	53.80343943495213	80.9847951764986
64.81736114002898	73.07610293040453	78.96520984852127	91.03791673773468	72.50619303251642	53.792154607918555	81.09332962072985	86.51550110472813	70.64024658949218
71.26225774512876	88.35410286441606	63.81009222379895	83.30376431864617	69.74368049822161	68.8135205273147	61.0683836847124	78.32039633129699	65.53604186979965
66.20014869922679	69.80460995111874	72.07147281703537	75.8365942015992	68.63681131362883	59.048204487510446	78.61817623680514	75.09847717205078	68.6375664920813
63.716226021569	59.593127294280876	86.83282181253635	67.6207875714749	69.72118459750305	68.57446519038102	59.57775335593628	74.69582056586412	66.51127228658295
78.4166343371614	70.69609331081686	70.03650783177373	90.26335226557462	75.44448668284812	58.68536734469153	81.86392642777811	69.01466330779051	80.93052353085528
63.44108362285712	75.49675857066573	89.9793505333281	84.30835352447299	72.74823313069938	67.64245213017041	72.3804631826111	85.91105495361971	71.11031443519992
53.19947100934981	63.90168723162246	80.54538374169289	88.80388540416185	66.38477844692459	73.97047044732786	64.42628951235668	72.19365004396447	83.88019459938653
62.87551160994842	70.25195059539844	85.38260428314976	79.33722196762557	81.06951175775448	77.73338336930095	74.33536340655908	80.43295759252482	75.09918810674185
62.02044266158124	59.32751280878385	86.94334625121006	76.5198634115818	62.52715972842131	64.5748006434941	76.35234245939597	78.90344961447694	74.09807986234438
65.40239390014509	64.20928229454758	86.20489665716427	95.65100089138271	78.37185199415619	72.40211180049774	66.22218657541436	73.50974784336466	72.54400311085452
74.7646565454849	69.96607736671687	81.2241927875935	82.24927001310341	67.81596152726259	71.9624400552595	80.89734788633395	82.16428888821459	89.72773260602715
67.3071855622877	68.00901946776017	67.69359049391493	90.14397006504957	78.92776838899157	76.53510429202906	85.9410587240402	75.09294733510386	75.46995730808335

==> plot-data/5/5-performance-simple.txt <==
Random	Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
97.67909962750872	117.03525698128504	148.95336315442313	157.28075579992938	146.59239283551952	129.31514127633397	110.40823544931064	118.36538022800426	158.3973081940312
86.6300341566054	108.99147925071948	138.53117001972797	129.61115342508342	123.47522715177284	116.584184372578	133.23084194488825	137.83719704938161	161.8012974299743
95.8472230831027	100.22874231892041	124.9156902016874	162.73591460214223	157.0414858309678	121.38087637224392	149.77742658302597	133.68962202180194	126.57448956653744
96.97824388232867	104.6732893231243	126.94598245053838	141.7063114985359	138.43942258364098	111.06742322830495	137.3857392344256	144.1056776283916	154.96554986666024
115.43816797046162	131.90311590225542	125.90415563304587	160.80733193690997	130.41757423372923	119.48378232465899	142.20295232066456	136.4659680773018	138.11071600305291
109.361269326558	119.07827776386512	136.15786498534206	160.19134929659447	131.1055749439127	112.66657955360819	132.5781810201493	142.90047492327426	149.38734166720718
100.03132267811995	107.3672579909047	127.41948072136972	140.3714692155859	131.35673617489715	121.98697360950894	131.5973134944548	134.2940242760533	145.7845696765718
103.11549350489067	107.59972054488556	100.78253888073048	100.03833525427564	139.47837502484617	116.89605872885919	136.5526643088903	139.06103602428007	138.16259178123656
106.36534470363502	122.803557372921	130.19818997353363	167.83643380963855	130.21388043265156	124.43877632138361	134.9136647498675	149.7338643561481	144.0126118789563
102.25355044562536	118.6082098427351	141.2656501891105	137.82620050261414	117.53922435430647	121.71574450577612	136.2182424882125	145.33807175080403	135.98469682333405
101.63976687954316	111.74898549202618	124.81965218807913	144.43307616387744	158.4679021120383	135.84619919312414	142.3505849291172	139.79907159759895	128.8065473770272
102.37334778048788	116.4344756754033	132.58334298972997	124.42315903041826	116.47536048111229	113.49736927406887	128.1946746049074	149.95568783953013	151.00983087267304
102.30551174603276	109.64743439882243	152.23939124137928	137.1673191622742	147.96518479602855	116.81074980389513	127.75545959833491	133.27428748411933	126.06343119493398
103.61536683498566	120.43545072320418	132.82557267663069	133.92367346765573	135.32958399486904	117.36216251260566	128.5869921931511	132.64698036874026	143.73895947295162
95.24525236283301	125.60316813914946	134.07828963038526	133.58182358818488	146.73527617454016	120.65630423180721	117.00512951344412	134.11176997147888	154.41200047755316
100.48199767468158	116.82332934421886	129.97613433164983	136.1645176092052	152.11877485702755	129.4482628421437	128.91160378095557	126.98515432550359	155.90149162993777
117.59075137476692	124.25554840710724	135.77012872901406	133.6671580462805	127.54918798542724	120.22632081876579	141.63935072780373	125.94990153460833	146.1075136879988
110.90890963065931	121.34551253300845	134.73030370921936	156.55680143655337	145.80598016830186	118.58024448331368	124.78685473665352	149.87412414975338	159.58278789550744
91.03396389472117	117.51377018028002	143.10616154348665	160.30412976588227	135.55462396755394	118.98972406673056	129.7397099780034	150.3403668936499	132.3315761738311
106.33469328085168	106.44197431300694	136.61228812013823	143.40695649074559	147.43487637797895	129.63831571527584	128.94926234003086	133.48202251652597	158.14919071007594

==> plot-data/5/5-performance-steps.txt <==
Random	Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
41.588599432191536	47.792273665509114	51.80048928471456	54.043494282648204	50.934356135774976	49.36855835937105	43.98507495025593	53.349741962721396	49.435840269656154
40.186790023087745	44.94247403450831	59.5075458870584	51.09508666893752	47.4996857132402	47.990674171860185	50.498746541456136	47.68018097740669	48.40215361189059
45.47401902701614	50.97695155148806	55.15682372243307	51.50805311724919	50.45679195914956	46.90654600130857	47.26686466138307	55.17459862506141	44.64700843571183
44.216753879216945	41.70972725386107	49.30949219824458	51.05238439201284	47.28537752730639	45.75291646473015	48.80276307772238	48.41380850542387	55.21752938534968
40.07620317758711	44.08587132016505	51.10595293798778	55.926026304766445	51.90905406732228	45.1620984072998	44.977889604380245	54.03225134975056	50.42688690216244
40.684496045223796	45.497362691936914	50.167374753678835	45.08097514941781	50.775772307738364	52.17405419654343	45.066424562729615	54.93208590293935	48.10309161724043
43.593875079895795	48.226679528953426	56.288432215897856	50.67789058298548	47.55406478294195	48.86371107639769	41.22435683833421	52.31884896465504	49.46481196697467
47.25868967018009	46.6392419135735	53.58093402868477	45.79076178962417	51.239620689966536	47.521739355200594	49.44477302638786	57.02413997050837	49.23944603685075
44.88508042839065	52.90666567742836	74.39946519619305	50.11248520464157	56.764602283341496	46.97444887055503	41.854961314828884	47.35185197008129	47.60219394843001
42.79212742215842	45.814965241605535	52.39219814795348	50.8319319919975	53.921615487088744	42.91442003516949	45.04865716139673	51.25340274888043	53.57411772914756
44.19597889318684	45.647252981445526	48.2676268663989	52.14160564384018	51.55148791580273	42.76574977962678	49.20384556644146	47.927704440078195	49.00586274337223
42.88802842639793	43.70991191230396	50.579655139961346	60.2205572889264	50.23248209238358	44.04588843326489	43.79570790043342	50.18955607292029	54.66033135561647
35.43251576686962	41.292638639165894	47.91730182942799	56.67083413415005	51.66951183167703	51.14987563555527	52.76501613071264	49.99405037059156	50.20667353873889
41.053470445111	47.26908217727786	49.83842243706547	62.84588234341435	52.971135115858345	44.25087790090695	44.23305298559074	52.09688702157647	49.57415500664332
42.68330610661129	46.994317068264806	53.34557449640562	53.281724654505375	57.055743920298845	46.384481727260365	50.18804081260584	45.77828951768046	54.75409411554892
43.872237227836365	52.85735580170187	55.96323377440488	52.051558413838485	48.43308722328795	45.67609608290267	44.57615285137097	61.52628524015734	52.803786435888654
43.26031795819193	47.952956156654956	47.397859199309636	50.72775215668236	53.38284894634254	47.96033247467107	47.850196009538216	58.52512230369591	46.702501646033895
42.97818702374518	47.12406701972735	57.470589203116916	46.46059054668384	50.418609132838995	43.610468575644404	47.36428942406256	57.00165641031094	44.84019400277608
42.4028037941747	47.75591698680255	54.74799829647111	51.467681884117454	53.93336308999356	54.53623775582493	51.81758662373989	47.95014744396683	54.769503907951865
46.226801131082304	44.797865982420525	52.45315786516486	50.27686967486832	49.37218466802724	49.3871504408809	48.129827038665	54.01042791274002	48.000265609994536

==> plot-data/6/6-relearn-carry.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
84.09888055911516	87.28076185356097	100.7041008577949	98.15657697513502	104.73957106939746	63.54197477716532	85.7363440350221	81.77797494919811
80.5306882980203	97.67347442548028	71.08425211096024	100.48998464887696	96.15639044661684	106.5487333111169	64.31355271776742	56.9959500481228
60.22794039877225	109.91788589486502	82.34659436864861	81.4762194214441	85.75810840738022	85.86974476373261	77.83018680072632	80.92435300474602
68.14520690618103	101.93521484370989	70.2725019311268	81.5664769580498	95.2183738924068	90.32012585443768	91.56116395034594	69.37913361458867
86.31793394109535	71.58363133890592	71.69194398864263	82.4690215805668	84.68415591440736	66.02636541356	89.74793366483355	36.4580402562075
75.58774731776943	97.25829335874823	86.79972227473242	86.64237084631834	87.5637245125772	92.23462133636058	88.30810934992674	69.84362376044153
68.42308103054103	95.6548487190795	79.34804989814565	54.66688148305093	94.55428732555804	91.7880567543392	90.06214732788162	72.06985782020199
81.40905947925556	96.00267858080583	86.47860276026073	14.12882928724844	97.15146791520134	100.87914830575284	66.56847490467665	83.65200243787758
89.62980805640757	87.52836705389505	79.21094306415857	62.142635961744176	71.95297201000834	69.50303921241103	79.76646177122984	92.8924618996578
97.58679974650316	83.75464250381673	64.68144846372073	72.36513948752918	73.25570174295977	99.54204910809284	94.92249546203288	39.04923728598649
90.45719823625356	82.45281988193783	54.05795467694599	96.80082495166889	58.46568118549006	94.01966124118036	78.44512174779162	42.94859706601475
67.41053036543279	105.22035676117322	82.96936898390028	70.92598059493237	69.64545353662407	77.32493558500737	86.89667120603632	24.61166231362607
91.67982470371152	65.35350116315757	64.40781076626463	94.51893228583732	84.98424865019835	93.3007315280053	85.48624184694621	63.25265341300572
92.22877788382416	108.44699241529432	103.83780683804342	66.68279523787285	86.16789474317297	47.89859983511486	93.41936360243008	92.93520240000062
72.93227785061559	31.035299315958525	68.54932788730106	78.73569189889565	91.96555250963814	83.95112531165161	87.48037503994237	86.56171940506884
88.80376688486177	74.97523929468443	97.84271906917084	74.00756718927097	84.86414307997995	84.74542462699934	79.21647451198258	86.44120041701767
67.74436794830505	53.85162558061776	47.69374754329672	68.38780400395757	70.75118253042004	70.98186836049547	69.6152552779311	84.2596340104991
92.54844362702198	95.10344615356668	67.5631486461944	87.62812199269842	76.17561283621605	93.29947294807472	98.19198899081928	74.50099922326272
65.55753309050237	80.57737140185326	86.0328649768984	99.18914339153544	96.79698265322791	71.28160066899446	84.49893151467728	87.76061746719192
90.9800900952779	113.69193799299866	33.31723406398073	89.02214978356618	95.76431908314508	96.2404375833874	48.303316250193085	80.65294135621424


==> plot-data/6/6-relearn-simple.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
122.34333261722892	118.71622603579618	107.2039027206698	106.7138836391638	129.60461743214876	120.87822753093256	115.21491016692676	117.7707814232306
118.86045747136754	133.01125496767244	137.5543045442375	103.84337014987172	116.31954193161611	112.83129405329778	116.30809307292547	136.42256121523658
114.183427399016	106.2498945106986	101.95513528111265	128.40910460561537	118.47464864023162	138.2596372724218	133.18532522105	128.8415872409503
102.24101951446887	134.9636562285616	84.3162932014595	143.64415404623608	121.88741037263615	105.28072773459644	104.4338776298908	125.25074237669044
138.44785750942123	130.9600025402844	141.89753020597448	103.1956781612663	97.9525023434109	144.5825786369139	79.27134419407528	137.44539694815114
128.23132967356557	87.15929487162877	133.9200176429835	118.19942351229408	113.69640408617272	125.4802807174708	120.52119931413722	152.14309134120475
116.7376255617102	126.1958338290186	105.77263806643232	101.89757375836903	128.972688334855	129.20324515862183	103.14896878088688	154.74163723001473
125.84836438118332	98.92516599704273	83.13723361519455	139.88938535089935	105.08366062861828	123.13646873814496	119.55987378700866	117.39480539385949
131.3386219809934	128.8827744820984	142.42376579365094	110.39163462459572	134.23610519652368	109.18953422052545	140.73785220407646	140.35367752817646
119.1113334269024	99.63438383066604	81.56983566510185	109.84836684506668	119.13483165897011	136.0172839841079	136.79366157830543	108.28096877177676
126.79763724409732	111.9494659569744	139.3602403394089	134.3142072232501	118.2068507999316	142.71680431977893	120.05848719389571	100.56486139787934
129.8771446894924	110.1100705732787	115.7136060207768	105.35103565248872	118.60251923314658	127.8791596071798	105.6394478931925	150.5549842289315
123.92902341186466	121.58176214629822	136.60062324596356	127.95336204334863	109.49650477973516	129.1303927146902	121.9981983244141	105.93661633619256
130.55113392834127	138.5566088269257	84.51563874075504	109.87238932119531	115.07336165266122	98.98946021938292	134.09284814572325	97.60327444046428
129.71025306587453	135.5644501840512	135.30289496701653	95.83525431265592	126.36464850348676	126.39335084964748	108.56104552450302	130.71065779405114
115.01057922312177	127.3183810926939	132.5866162498932	128.38020308132928	125.82474232488391	117.81509227159792	117.41949699076336	103.15102490222384
126.35044127693214	116.27738311483648	135.256000615762	128.87638698194937	124.60613749678352	126.39168249567808	111.68174066154523	117.38964585403264
131.52755247217502	126.83533838292136	134.64717732840856	130.72116719521335	120.70256514631696	129.93521729657763	149.92163319603478	124.56217801693592
119.81089650700136	105.007836009246	108.29218438058616	98.68955153060494	130.82172291004147	127.8866913626328	127.61631695698374	110.83956070413971
112.09575854391431	84.10661767097741	131.54648543322315	96.81900641859914	130.33199501449693	110.65487212474324	134.88170811142504	147.5647377380619


==> plot-data/6/6-relearn-steps.txt <==
Individual	Best-N=1	Best-N=8	Parent	Random-N=1	Random-N=8	Similar-N=1	Similar-N=8
47.06811809223255	45.221291671752624	40.66147762126125	44.0466771807854	42.0766835145886	36.69625490107076	44.58197354615177	48.2511797511052
34.07359290063826	40.86844967961592	55.13479409093748	41.67795857341068	48.72457237529752	41.92520787659691	39.003169975772266	31.097433779938783
47.24918695775862	44.7499408050216	25.62283363058344	46.41445245430584	40.23539599642388	46.19528072261183	35.8041823132196	40.07216426067976
33.43144693872252	42.90705806796944	48.78124290039749	37.79942653506965	47.07108287276756	47.29071336930909	49.50876001328349	50.02142874780954
43.87573375195018	50.16135558465677	45.78076433543686	53.21669466877852	42.37950893286576	41.3112784481806	42.196114468441856	42.15889037881979
42.48744795232759	45.03783013853757	42.3205469138687	44.86958009260599	42.67890576831012	45.25130574575948	41.74403931768871	46.55308395804413
30.150229546177474	46.44522896759385	42.616819744995794	44.88159855597769	42.73918527954371	46.48070971715195	42.16311241470513	41.07324580655637
40.872065129053794	36.27809845926581	44.97039444836157	40.59346879146884	35.49459839750515	46.01232032149727	51.44600655987993	42.22237927046236
41.35766910036843	42.68704082762221	39.96142855584207	44.19813664370144	39.167021849914086	41.97009753239607	39.70930167116631	38.0360161007349
45.266862891222814	43.863631777075305	44.41288170986518	44.10711559047178	43.29263782857752	41.58447831314522	34.95879043308982	43.38167439873926
36.72498218668065	40.25146730123251	46.73748584555879	52.67428734783319	38.95844804235645	42.34176055371374	39.14155271638695	36.73690751937706
48.6815926551304	47.999452561712246	47.01219813810121	38.77151249719411	38.565127809070766	37.88440920578803	50.01864938676599	48.87074973653006
33.80236736524073	46.10664310653912	41.10040327562152	42.60960120872052	48.10393171389612	37.42864742741807	36.42824248653005	45.945738349730576
42.048080671566304	41.64124603101621	48.54644078555309	49.97961556419199	48.98017750279729	45.89709809980304	41.55993365748599	50.46742105868887
43.17010615549559	16.57476058767677	43.91168999146592	39.076774698023385	43.98692155724392	62.70762577557009	34.21540812364712	48.39994862560137
41.60621219229573	35.474739999769426	45.499544920058334	43.28425035255017	39.28670815755208	35.48329277936703	36.89825276429588	49.776189380967054
30.16908587769705	40.5179623912684	41.42606836995823	35.759422826649995	49.34118476233334	39.807370524341344	50.38549309795746	38.44970174489149
49.4308078360923	56.32689409237302	33.37226624245413	43.94129560454287	46.5501875831247	45.39638128207045	47.34686627306685	35.1846916650922
41.85640947030077	46.91727679761798	33.08154377732262	46.940462198491446	43.69420089300287	43.42168259154884	44.553044562705416	53.95352244458703
43.28031899934101	41.999700816595855	45.06219231521085	36.21768522184447	54.02983758757392	41.10519936579719	37.96502334091206	40.210910004369325


==> plot-data/7/7-diversity-best-1.txt <==
cat	x	y	ymin	ymax
Best-N=1	0	16.765944095477387	16.61631909547739	16.894208542713567
Best-N=1	1	16.70095414572864	16.49501256281407	16.98032663316583
Best-N=1	2	16.570084170854265	16.211570351758795	16.951231155778892
Best-N=1	3	16.219856155778896	15.69290201005025	16.811633165829146
Best-N=1	4	15.826083542713558	15.239773869346735	16.51206030150754
Best-N=1	5	15.35218655778894	14.699070351758794	16.11825376884422
Best-N=1	6	14.806415201005024	14.059824120603016	15.600565326633165
Best-N=1	7	14.44260364321608	13.728957286432163	15.355854271356783
Best-N=1	8	14.019527010050243	12.97713567839196	15.051457286432163
Best-N=1	9	13.802488693467343	12.663002512562816	15.170062814070352
Best-N=1	10	13.625822864321615	12.63071608040201	14.848869346733668
Best-N=1	11	13.47900188442211	12.620138190954773	14.66066582914573
Best-N=1	12	13.313381281407036	12.197361809045226	14.353505025125628
Best-N=1	13	13.227694095477384	12.192474874371861	14.510816582914572
Best-N=1	14	13.161589195979904	12.292185929648241	14.38456030150754
Best-N=1	15	13.097869346733669	12.064434673366833	14.333743718592967
Best-N=1	16	12.977892587939701	12.000929648241206	14.09280150753769
Best-N=1	17	12.848542713567838	11.495288944723619	14.078806532663316
Best-N=1	18	12.706646356783917	11.387273869346735	14.029396984924622
Best-N=1	19	12.659103643216078	11.113982412060302	13.817738693467339
Best-N=1	20	12.588317839195977	11.206243718592965	13.883366834170856
Best-N=1	21	12.546589824120606	11.159120603015074	13.883316582914572
Best-N=1	22	12.477970477386936	11.002273869346734	13.837437185929648
Best-N=1	23	12.295974246231161	10.885967336683416	13.807110552763818
Best-N=1	24	12.192312814070347	10.760276381909549	13.633994974874371
Best-N=1	25	12.186195351758796	10.8196608040201	13.611067839195979
Best-N=1	26	12.145523241206032	10.833492462311558	13.518680904522613
Best-N=1	27	12.091775125628143	10.727726130653265	13.524824120603014
Best-N=1	28	12.070744346733667	10.77562814070352	13.686168341708543
Best-N=1	29	11.996446608040205	10.560778894472362	13.583278894472363
Best-N=1	30	12.031447236180902	10.680791457286432	13.536532663316583
Best-N=1	31	11.970234924623115	10.52433417085427	13.510577889447235
Best-N=1	32	12.001659547738695	10.569020100502513	13.593266331658292
Best-N=1	33	11.942996859296482	10.480414572864323	13.389786432160806
Best-N=1	34	11.93478203517588	10.567638190954774	13.46641959798995
Best-N=1	35	11.93434108040201	10.575904522613065	13.434999999999999
Best-N=1	36	11.878375000000004	10.29144472361809	13.48964824120603
Best-N=1	37	11.836200376884424	10.25395728643216	13.501645728643215
Best-N=1	38	11.868782663316587	10.388153266331658	13.385615577889446
Best-N=1	39	11.87884296482412	10.329522613065327	13.514422110552765
Best-N=1	40	11.84571922110553	10.409208542713566	13.748354271356785
Best-N=1	41	11.860382537688444	10.406005025125628	13.776231155778895
Best-N=1	42	11.877734924623118	10.27895728643216	13.677123115577889
Best-N=1	43	11.879469221105529	10.21430904522613	13.520527638190956
Best-N=1	44	11.857595477386935	10.140891959798996	13.46423366834171
Best-N=1	45	11.84312625628141	10.053429648241204	13.584422110552763
Best-N=1	46	11.823081658291455	10.162085427135679	13.99180904522613
Best-N=1	47	11.75731469849246	10.207298994974874	13.561959798994975
Best-N=1	48	11.767303391959794	10.328442211055277	13.32177135678392
Best-N=1	49	11.851736180904524	10.363856783919596	13.365879396984923


==> plot-data/7/7-diversity-best-8.txt <==
cat	x	y	ymin	ymax
Best-N=8	0	16.787547110552772	16.63967336683417	16.941469849246232
Best-N=8	1	16.699150125628147	16.40468592964824	17.01652010050251
Best-N=8	2	16.446042085427134	16.02564070351759	16.952424623115576
Best-N=8	3	16.114595477386935	15.648253768844222	16.71442211055276
Best-N=8	4	15.644168341708541	15.160012562814071	16.352713567839196
Best-N=8	5	15.105614321608039	14.387562814070352	16.00256281407035
Best-N=8	6	14.618663316582916	14.01141959798995	15.58993718592965
Best-N=8	7	14.114417085427135	13.231670854271357	15.02209798994975
Best-N=8	8	13.73194032663316	12.717022613065328	14.726293969849245
Best-N=8	9	13.367410175879394	12.251846733668343	14.374346733668341
Best-N=8	10	13.077848618090448	11.815854271356782	14.240829145728643
Best-N=8	11	12.969306532663314	11.642688442211055	14.305640703517588
Best-N=8	12	12.89534547738693	11.315075376884423	14.470351758793969
Best-N=8	13	12.906167713567836	11.239786432160802	14.229396984924623
Best-N=8	14	12.892136934673369	11.357638190954773	14.33253768844221
Best-N=8	15	12.863595477386937	11.357613065326634	14.321721105527638
Best-N=8	16	12.732896356783918	11.39106783919598	14.20324120603015
Best-N=8	17	12.750666457286432	11.3760175879397	14.234535175879397
Best-N=8	18	12.643855527638193	11.09145728643216	14.116846733668341
Best-N=8	19	12.486261306532665	10.756130653266332	14.090778894472361
Best-N=8	20	12.458408291457285	10.896331658291459	14.204246231155778
Best-N=8	21	12.395889447236188	10.895879396984926	14.115917085427133
Best-N=8	22	12.353622487437182	10.768329145728643	14.259937185929648
Best-N=8	23	12.360646984924621	10.64742462311558	14.148894472361807
Best-N=8	24	12.327806532663322	10.700565326633166	14.319874371859298
Best-N=8	25	12.301920226130658	10.816834170854271	14.21358040201005
Best-N=8	26	12.3083932160804	10.878718592964823	14.106494974874373
Best-N=8	27	12.302803391959797	10.793655778894474	14.109510050251256
Best-N=8	28	12.265387562814071	10.736155778894473	14.152349246231157
Best-N=8	29	12.155913944723618	10.456997487437185	14.052349246231156
Best-N=8	30	12.070168341708548	10.485000000000001	14.027964824120605
Best-N=8	31	12.03836934673367	10.434535175879397	13.863793969849247
Best-N=8	32	11.995388190954767	10.320402010050252	14.053743718592964
Best-N=8	33	11.976526381909553	10.327814070351756	13.989949748743719
Best-N=8	34	11.973245603015076	10.322361809045226	13.741168341708544
Best-N=8	35	11.989820979899495	10.364635678391961	13.721608040201005
Best-N=8	36	12.001003140703519	10.504158291457287	13.455213567839197
Best-N=8	37	11.94649685929648	10.466168341708542	13.61497487437186
Best-N=8	38	11.962635050251258	10.601218592964825	13.621972361809043
Best-N=8	39	11.98005025125628	10.60893216080402	13.754032663316583
Best-N=8	40	11.928464824120606	10.546658291457288	13.755364321608042
Best-N=8	41	12.027445351758795	10.5571608040201	14.019723618090453
Best-N=8	42	11.939448492462315	10.351896984924622	14.054183417085426
Best-N=8	43	11.936100502512563	10.359824120603015	13.998982412060302
Best-N=8	44	11.919753768844219	10.528052763819097	13.761281407035177
Best-N=8	45	11.863421482412056	10.366344221105528	13.886972361809045
Best-N=8	46	11.86475753768844	10.427261306532664	14.060854271356787
Best-N=8	47	11.89390515075377	10.419723618090451	13.799472361809045
Best-N=8	48	11.853810929648244	10.360866834170855	13.79072864321608
Best-N=8	49	11.81562688442211	10.320150753768845	13.778781407035178


==> plot-data/7/7-diversity-none-0.txt <==
cat	x	y	ymin	ymax
Individual	0	16.744135678391963	16.58962311557789	16.89755025125628
Individual	1	16.692027010050253	16.447952261306533	16.965213567839196
Individual	2	16.575958542713558	16.20688442211055	16.911922110552766
Individual	3	16.203351130653267	15.893140703517588	16.567688442211054
Individual	4	15.750959798994975	15.06536432160804	16.445025125628142
Individual	5	15.299508793969855	14.588630653266332	16.035552763819098
Individual	6	14.97788316582915	14.117738693467336	15.91787688442211
Individual	7	14.655138190954773	13.771206030150754	15.697336683417086
Individual	8	14.418958542713572	13.586947236180904	15.581683417085427
Individual	9	14.188645100502512	13.343492462311557	15.264158291457285
Individual	10	13.99548994974874	12.927638190954774	15.017010050251255
Individual	11	13.702603015075377	12.683844221105527	14.899510050251255
Individual	12	13.44150376884422	12.397248743718595	14.962185929648241
Individual	13	13.173937814070353	12.164798994974873	14.329208542713568
Individual	14	12.97241520100502	11.965125628140704	14.328002512562815
Individual	15	12.877100502512567	11.835427135678392	13.949007537688441
Individual	16	12.767793341708542	11.760087939698492	13.85321608040201
Individual	17	12.638772613065324	11.656444723618089	13.516482412060302
Individual	18	12.61647361809045	11.405866834170855	13.642085427135678
Individual	19	12.56184296482412	11.665125628140704	13.661871859296483
Individual	20	12.478347989949748	11.475967336683418	13.666896984924623
Individual	21	12.442984296482411	11.618793969849246	13.350766331658289
Individual	22	12.41798932160804	11.4028391959799	13.294698492462311
Individual	23	12.442740577889447	11.45790201005025	13.481796482412062
Individual	24	12.421489949748747	11.403706030150754	13.40641959798995
Individual	25	12.377611809045224	11.540238693467337	13.268655778894473
Individual	26	12.26199811557789	11.190113065326631	13.263391959798993
Individual	27	12.234743090452266	11.1871608040201	13.235402010050251
Individual	28	12.172025125628142	11.118329145728643	13.012185929648242
Individual	29	12.160028266331658	11.102097989949748	13.12571608040201
Individual	30	12.108410804020098	11.186846733668341	12.991708542713566
Individual	31	12.178629396984926	11.200276381909548	12.918040201005025
Individual	32	12.151577261306533	11.130464824120605	13.005804020100502
Individual	33	12.097479271356786	11.120979899497486	12.890188442211054
Individual	34	12.090614949748742	11.074962311557789	12.761884422110551
Individual	35	12.061491206030151	11.084007537688441	12.787412060301508
Individual	36	11.93940891959799	10.896243718592965	12.725929648241205
Individual	37	12.021332914572863	10.988492462311557	12.852223618090452
Individual	38	12.003902638190954	11.083454773869347	12.812110552763817
Individual	39	11.947662688442215	10.990778894472363	12.674246231155779
Individual	40	11.97115201005025	11.026281407035174	12.857914572864322
Individual	41	11.972187185929647	11.151030150753769	12.803341708542714
Individual	42	11.961871859296478	11.117361809045224	12.564748743718592
Individual	43	11.924346105527642	10.9921608040201	12.586997487437186
Individual	44	11.888324120603013	10.833505025125628	12.58889447236181
Individual	45	11.877684673366831	10.959170854271356	12.630866834170856
Individual	46	11.898961683417083	10.894183417085427	12.863077889447235
Individual	47	11.878952889447234	10.86144472361809	12.729635678391961
Individual	48	11.818487437185935	10.90923366834171	12.730703517587939
Individual	49	11.906285804020104	10.997864321608041	12.865891959798997


==> plot-data/7/7-diversity-parent-1.txt <==
cat	x	y	ymin	ymax
Parent	0	16.804692839195972	16.698957286432158	16.896633165829144
Parent	1	16.739865577889447	16.49855527638191	17.03105527638191
Parent	2	16.546694723618096	16.11667085427136	17.026017587939698
Parent	3	16.244202261306533	15.659773869346735	16.91281407035176
Parent	4	15.835367462311558	15.079095477386934	16.725263819095478
Parent	5	15.379549623115576	14.609748743718594	16.392424623115577
Parent	6	14.944065326633165	14.080113065326632	16.070866834170854
Parent	7	14.550258165829149	13.433341708542713	15.606670854271357
Parent	8	14.208956030150754	12.940452261306532	15.393442211055277
Parent	9	13.962191582914574	12.70786432160804	15.19255025125628
Parent	10	13.81332412060301	12.406557788944724	14.971871859296481
Parent	11	13.610567211055283	12.252864321608039	14.95327889447236
Parent	12	13.48853266331659	12.01070351758794	14.899359296482412
Parent	13	13.366200376884422	11.932625628140702	14.606494974874371
Parent	14	13.207937814070354	11.94003768844221	14.420690954773868
Parent	15	13.127919597989953	11.792223618090453	14.314836683417084
Parent	16	13.047966708542717	11.832085427135677	14.358668341708544
Parent	17	13.017564070351764	11.654396984924624	14.258040201005025
Parent	18	13.016798994974877	11.492298994974876	14.332412060301507
Parent	19	12.913992462311555	11.430439698492462	14.310728643216079
Parent	20	12.88261432160804	11.45859296482412	14.397499999999999
Parent	21	12.708123115577884	10.962035175879397	14.31291457286432
Parent	22	12.660360552763816	10.98319095477387	14.193417085427136
Parent	23	12.645827889447236	11.508731155778896	14.127902010050251
Parent	24	12.566005653266334	11.019962311557789	14.065577889447235
Parent	25	12.46420540201005	10.991118090452261	13.831695979899498
Parent	26	12.400745603015078	11.008266331658291	13.868052763819096
Parent	27	12.33550125628141	10.826080402010051	13.73212311557789
Parent	28	12.357270100502513	10.996030150753768	13.71643216080402
Parent	29	12.30551507537689	10.912726130653267	13.778969849246232
Parent	30	12.307680904522616	10.7071608040201	13.826608040201005
Parent	31	12.246524497487437	10.771281407035175	13.950753768844221
Parent	32	12.261118090452259	10.780025125628141	13.94427135678392
Parent	33	12.241033919597992	10.817424623115578	14.115942211055277
Parent	34	12.183929020100507	10.736934673366836	13.841507537688443
Parent	35	12.125672110552767	10.743605527638191	13.771394472361811
Parent	36	12.119807788944724	10.75492462311558	13.774233668341708
Parent	37	12.143050251256282	10.826319095477388	13.87281407035176
Parent	38	12.147812814070353	10.837022613065326	13.780025125628141
Parent	39	12.100647613065323	10.671206030150753	13.610138190954771
Parent	40	12.13380904522613	10.76149497487437	13.439422110552764
Parent	41	12.122898241206029	10.769070351758794	13.382311557788947
Parent	42	12.183854271356783	10.862236180904521	13.61324120603015
Parent	43	12.16043781407035	11.00353015075377	13.579673366834172
Parent	44	12.177174623115583	10.955979899497487	13.576670854271356
Parent	45	12.184132537688441	10.790653266331658	13.624773869346733
Parent	46	12.130037688442211	10.780967336683418	14.007349246231154
Parent	47	12.1082317839196	10.779987437185929	13.884861809045226
Parent	48	12.116540201005023	10.657336683417086	13.92680904522613
Parent	49	12.179505025125627	10.687675879396984	13.857713567839197


==> plot-data/7/7-diversity-random-1.txt <==
cat	x	y	ymin	ymax
Random-N=1	0	16.809771356783916	16.683341708542716	16.96458542713568
Random-N=1	1	16.696005653266333	16.373743718592966	16.98569095477387
Random-N=1	2	16.534938442211057	16.156268844221103	17.05252512562814
Random-N=1	3	16.17936494974874	15.785628140703515	16.71786432160804
Random-N=1	4	15.707047738693461	15.269158291457286	16.3393216080402
Random-N=1	5	15.132611180904522	14.72752512562814	15.829472361809044
Random-N=1	6	14.641034547738693	14.081695979899497	15.550816582914571
Random-N=1	7	14.28916206030151	13.480979899497488	15.250527638190954
Random-N=1	8	14.031584170854273	13.261469849246232	15.095653266331656
Random-N=1	9	13.800341708542717	13.204861809045227	14.630665829145727
Random-N=1	10	13.585211683417082	12.82108040201005	14.482688442211055
Random-N=1	11	13.473674623115574	12.536922110552762	14.306394472361808
Random-N=1	12	13.356376884422113	12.485703517587938	14.28108040201005
Random-N=1	13	13.23936557788945	12.318668341708541	14.147575376884422
Random-N=1	14	13.097327261306535	12.017361809045227	14.215816582914574
Random-N=1	15	12.993184673366832	11.804045226130654	13.997939698492464
Random-N=1	16	12.892270728643211	11.760577889447235	13.661457286432162
Random-N=1	17	12.825040829145726	11.623567839195982	13.784974874371859
Random-N=1	18	12.720622487437181	11.655376884422111	13.961972361809044
Random-N=1	19	12.658454145728644	11.48321608040201	13.642311557788943
Random-N=1	20	12.558404522613065	11.26562814070352	13.513643216080403
Random-N=1	21	12.48789510050251	11.402022613065327	13.533831658291458
Random-N=1	22	12.423179020100509	11.383027638190956	13.33889447236181
Random-N=1	23	12.336574748743718	11.088819095477387	13.234874371859295
Random-N=1	24	12.22792085427136	11.170427135678395	13.228932160804018
Random-N=1	25	12.167268216080398	11.0793216080402	12.974145728643215
Random-N=1	26	12.125465452261306	11.13609296482412	13.140389447236181
Random-N=1	27	12.128016959799	11.157022613065326	12.840175879396984
Random-N=1	28	12.098967336683414	11.085577889447238	12.879824120603015
Random-N=1	29	12.019515075376882	11.064070351758794	12.668844221105529
Random-N=1	30	12.000071608040196	11.11214824120603	12.662638190954773
Random-N=1	31	11.992479899497487	11.008517587939696	12.63141959798995
Random-N=1	32	11.978718592964821	11.027298994974874	12.606256281407036
Random-N=1	33	11.944523241206033	11.002952261306532	12.495452261306532
Random-N=1	34	11.88592148241206	10.870138190954773	12.493090452261306
Random-N=1	35	11.940641959798997	11.038530150753768	12.569246231155779
Random-N=1	36	11.97059798994975	10.989773869346735	12.649836683417085
Random-N=1	37	11.901935929648246	10.961934673366834	12.33036432160804
Random-N=1	38	11.853827261306531	10.923467336683416	12.233856783919599
Random-N=1	39	11.865358668341704	11.041319095477386	12.342738693467338
Random-N=1	40	11.85119472361809	10.969497487437186	12.476281407035174
Random-N=1	41	11.881572864321603	11.008969849246231	12.353756281407035
Random-N=1	42	11.914259422110554	11.140841708542712	12.559032663316582
Random-N=1	43	11.88027512562814	11.077701005025125	12.519824120603014
Random-N=1	44	11.85452952261307	11.047625628140704	12.39930904522613
Random-N=1	45	11.858765703517587	10.971231155778895	12.642776381909547
Random-N=1	46	11.902332914572861	10.970766331658293	12.58822864321608
Random-N=1	47	11.91751570351759	10.989623115577889	12.62853015075377
Random-N=1	48	11.911907663316585	11.08104271356784	12.598454773869348
Random-N=1	49	11.903755653266337	11.035175879396984	12.474120603015075


==> plot-data/7/7-diversity-random-8.txt <==
cat	x	y	ymin	ymax
Random-N=8	0	16.798094221105536	16.625188442211055	16.984334170854268
Random-N=8	1	16.6788209798995	16.41575376884422	17.01461055276382
Random-N=8	2	16.519682788944728	16.162374371859297	16.978630653266332
Random-N=8	3	16.232494346733667	15.908341708542714	16.69174623115578
Random-N=8	4	15.727048994974885	15.2521608040201	16.397097989949746
Random-N=8	5	15.215076633165825	14.67247487437186	16.084170854271356
Random-N=8	6	14.742787688442212	13.887575376884422	15.768002512562816
Random-N=8	7	14.264302135678383	13.532273869346733	15.257964824120602
Random-N=8	8	13.877384422110556	13.018668341708542	14.824384422110551
Random-N=8	9	13.585173366834173	12.664497487437187	14.344736180904523
Random-N=8	10	13.370714824120608	12.257311557788945	14.2139824120603
Random-N=8	11	13.15113253768844	12.09571608040201	14.117311557788945
Random-N=8	12	13.030261306532655	11.905904522613064	14.107286432160805
Random-N=8	13	12.94837311557789	12.114748743718591	14.04894472361809
Random-N=8	14	12.892275125628137	11.750452261306531	14.160201005025126
Random-N=8	15	12.738919597989948	11.500050251256281	13.95423366834171
Random-N=8	16	12.619506281407032	11.170113065326634	13.87569095477387
Random-N=8	17	12.600307160804016	11.08346733668342	14.062349246231156
Random-N=8	18	12.470728015075377	11.093618090452262	14.005276381909546
Random-N=8	19	12.444207286432158	11.089145728643217	14.086193467336685
Random-N=8	20	12.41459673366834	10.882977386934673	13.912952261306533
Random-N=8	21	12.290981783919596	10.912989949748743	13.800891959798994
Random-N=8	22	12.163010678391958	10.816482412060301	13.744359296482411
Random-N=8	23	12.139080402010046	10.635489949748742	13.75104271356784
Random-N=8	24	12.034802763819092	10.734874371859297	13.544999999999998
Random-N=8	25	11.977820979899498	10.508454773869346	13.315603015075375
Random-N=8	26	11.973536432160802	10.670791457286434	13.286884422110552
Random-N=8	27	11.893895728643221	10.664195979899498	13.331582914572863
Random-N=8	28	11.852170226130657	10.532876884422112	13.213756281407033
Random-N=8	29	11.902814070351756	10.53752512562814	13.146444723618089
Random-N=8	30	11.902152010050255	10.621758793969848	13.062223618090451
Random-N=8	31	11.863657663316584	10.500716080402011	13.00708542713568
Random-N=8	32	11.854204773869343	10.391080402010049	13.16819095477387
Random-N=8	33	11.749319095477388	10.456984924623116	12.85929648241206
Random-N=8	34	11.724548994974878	10.364510050251255	12.894283919597989
Random-N=8	35	11.71182412060301	10.332261306532663	12.984497487437187
Random-N=8	36	11.715574120603014	10.400150753768845	12.896871859296484
Random-N=8	37	11.651844849246233	10.338103015075376	12.677864321608041
Random-N=8	38	11.714806532663314	10.448266331658292	12.648015075376884
Random-N=8	39	11.68878391959799	10.37036432160804	12.617575376884421
Random-N=8	40	11.73268969849246	10.418605527638192	12.761595477386933
Random-N=8	41	11.728209798994975	10.457412060301507	12.528417085427137
Random-N=8	42	11.731094221105527	10.28038944723618	12.796859296482411
Random-N=8	43	11.745599246231162	10.344233668341708	13.026934673366835
Random-N=8	44	11.741740577889448	10.27468592964824	12.736746231155777
Random-N=8	45	11.770931532663326	10.370603015075377	12.639585427135678
Random-N=8	46	11.73728266331658	10.285125628140703	12.801293969849246
Random-N=8	47	11.704800251256284	10.256934673366835	12.734020100502512
Random-N=8	48	11.661697864321612	10.242261306532665	12.57282663316583
Random-N=8	49	11.686787688442207	10.272185929648241	12.731407035175879


==> plot-data/7/7-diversity-similar-1.txt <==
cat	x	y	ymin	ymax
Similar-N=1	0	16.749163944723612	16.56925879396985	16.913944723618087
Similar-N=1	1	16.687052763819096	16.441570351758795	16.912763819095478
Similar-N=1	2	16.5100716080402	16.12074120603015	16.939120603015077
Similar-N=1	3	16.165440326633163	15.676570351758794	16.75683417085427
Similar-N=1	4	15.67502386934674	14.984761306532663	16.409334170854272
Similar-N=1	5	15.13767085427136	14.433680904522612	16.061758793969847
Similar-N=1	6	14.733603643216071	13.650653266331657	15.863618090452261
Similar-N=1	7	14.411292085427139	13.424082914572866	15.738668341708543
Similar-N=1	8	14.18175314070352	13.251306532663317	15.28213567839196
Similar-N=1	9	13.911680904522612	13.064572864321608	15.212964824120602
Similar-N=1	10	13.731386934673367	12.875163316582915	15.104396984924623
Similar-N=1	11	13.570826005025125	12.47928391959799	15.033417085427136
Similar-N=1	12	13.526073492462313	12.518668341708544	14.688304020100501
Similar-N=1	13	13.442964195979894	12.445590452261305	14.62994974874372
Similar-N=1	14	13.407389447236179	12.348065326633165	14.438140703517588
Similar-N=1	15	13.330020100502514	12.562989949748745	14.359359296482411
Similar-N=1	16	13.200042085427132	12.238680904522614	14.329321608040201
Similar-N=1	17	13.078988693467334	12.102198492462314	14.497386934673369
Similar-N=1	18	12.915614321608041	11.622839195979898	14.189798994974876
Similar-N=1	19	12.785608668341713	11.425728643216079	14.039836683417086
Similar-N=1	20	12.652846105527637	11.192688442211056	13.959623115577891
Similar-N=1	21	12.594483668341713	11.06285175879397	14.222525125628142
Similar-N=1	22	12.554785175879395	11.215113065326634	14.117449748743718
Similar-N=1	23	12.503595477386934	10.842248743718592	14.051909547738695
Similar-N=1	24	12.511273869346734	10.721896984924623	13.948052763819096
Similar-N=1	25	12.518413944723617	10.817914572864321	14.146545226130653
Similar-N=1	26	12.455340452261304	10.880854271356784	13.74649497487437
Similar-N=1	27	12.45127763819095	10.901193467336684	14.032989949748746
Similar-N=1	28	12.36846922110553	10.962060301507538	13.80437185929648
Similar-N=1	29	12.371188442211055	10.932902010050253	13.778291457286432
Similar-N=1	30	12.34172550251256	11.103040201005024	13.777839195979901
Similar-N=1	31	12.275963567839195	10.786545226130654	13.710062814070353
Similar-N=1	32	12.289149497487438	11.055841708542713	13.794484924623116
Similar-N=1	33	12.356891331658293	11.063793969849247	14.062336683417087
Similar-N=1	34	12.346300251256284	11.124899497487437	13.666884422110552
Similar-N=1	35	12.320657035175879	11.052449748743719	13.623379396984923
Similar-N=1	36	12.383712311557787	11.173869346733667	13.757977386934673
Similar-N=1	37	12.353959170854274	11.04605527638191	13.444447236180906
Similar-N=1	38	12.294994974874367	10.85353015075377	13.390527638190955
Similar-N=1	39	12.24617273869347	10.761155778894473	13.234195979899498
Similar-N=1	40	12.205544597989952	10.536507537688443	13.420452261306533
Similar-N=1	41	12.182425251256278	10.30251256281407	13.400414572864321
Similar-N=1	42	12.130637562814066	10.52179648241206	13.12429648241206
Similar-N=1	43	12.03319409547739	10.66713567839196	13.026369346733667
Similar-N=1	44	11.989152638190948	10.632424623115575	12.856922110552764
Similar-N=1	45	11.984994346733673	10.659032663316582	12.856143216080401
Similar-N=1	46	12.02284861809045	10.644949748743716	12.922097989949748
Similar-N=1	47	12.002254396984933	10.615741206030151	12.997236180904522
Similar-N=1	48	11.94687185929648	10.550716080402008	13.109924623115578
Similar-N=1	49	11.88598743718593	10.647035175879399	13.003479899497487


==> plot-data/7/7-diversity-similar-8.txt <==
cat	x	y	ymin	ymax
Similar-N=8	0	16.813361180904522	16.69119346733668	16.96967336683417
Similar-N=8	1	16.793252512562816	16.53353015075377	17.039974874371858
Similar-N=8	2	16.609926507537693	16.349120603015074	16.939208542713565
Similar-N=8	3	16.228666457286433	15.844283919597991	16.74286432160804
Similar-N=8	4	15.721875628140705	15.096608040201003	16.438027638190956
Similar-N=8	5	15.219959170854276	14.580967336683418	16.113291457286433
Similar-N=8	6	14.688823492462314	13.873429648241206	15.679547738693469
Similar-N=8	7	14.303257537688443	13.43894472361809	15.569824120603014
Similar-N=8	8	13.993332914572864	12.783442211055277	15.167638190954772
Similar-N=8	9	13.679890075376878	12.354145728643218	15.223680904522613
Similar-N=8	10	13.52841645728643	12.066570351758795	15.188793969849247
Similar-N=8	11	13.38221105527638	11.949685929648242	15.046545226130654
Similar-N=8	12	13.295314698492462	11.65674623115578	15.10889447236181
Similar-N=8	13	13.26753894472362	11.9243216080402	14.971155778894472
Similar-N=8	14	13.210151381909546	11.697185929648242	14.84251256281407
Similar-N=8	15	13.054849874371858	11.780854271356784	14.705640703517592
Similar-N=8	16	13.016587939698487	11.742035175879396	14.598869346733668
Similar-N=8	17	12.888721105527642	11.878090452261306	14.35074120603015
Similar-N=8	18	12.795832286432162	11.375201005025126	14.310251256281408
Similar-N=8	19	12.706383165829147	11.303027638190954	14.04572864321608
Similar-N=8	20	12.632538316582911	11.185791457286433	13.946407035175879
Similar-N=8	21	12.524185301507533	11.119685929648242	13.95712311557789
Similar-N=8	22	12.441670854271356	11.153278894472361	13.925979899497488
Similar-N=8	23	12.410290829145733	11.137236180904523	13.944082914572864
Similar-N=8	24	12.295385050251255	11.036130653266332	13.613706030150754
Similar-N=8	25	12.263847361809045	11.060113065326632	13.669195979899497
Similar-N=8	26	12.18183982412061	11.004937185929649	13.924183417085427
Similar-N=8	27	12.125559673366833	10.764170854271356	13.714811557788945
Similar-N=8	28	12.05442085427136	10.643856783919597	13.417587939698493
Similar-N=8	29	12.058548366834172	10.515854271356787	13.435816582914573
Similar-N=8	30	12.07748680904523	10.568366834170854	13.85581658291457
Similar-N=8	31	12.092592336683415	10.563015075376883	13.833216080402009
Similar-N=8	32	12.09412751256281	10.578241206030153	13.836984924623117
Similar-N=8	33	12.052765075376884	10.510954773869347	13.460125628140704
Similar-N=8	34	12.021299623115574	10.530804020100504	13.111658291457289
Similar-N=8	35	11.892648869346733	10.381218592964824	12.932663316582914
Similar-N=8	36	11.850893216080404	10.189447236180905	12.904836683417084
Similar-N=8	37	11.803643216080399	10.369849246231157	13.001293969849243
Similar-N=8	38	11.82887562814071	10.221871859296481	13.111030150753768
Similar-N=8	39	11.813064698492465	10.25390703517588	13.318404522613065
Similar-N=8	40	11.844413944723621	10.169183417085428	13.443969849246233
Similar-N=8	41	11.84026381909548	10.290841708542711	13.571281407035174
Similar-N=8	42	11.803653894472358	10.220452261306532	13.427726130653266
Similar-N=8	43	11.791767587939695	10.121118090452262	13.471507537688442
Similar-N=8	44	11.80393844221105	10.293969849246231	13.412751256281407
Similar-N=8	45	11.845659547738695	10.456344221105526	13.360565326633164
Similar-N=8	46	11.832468592964824	10.424271356783919	13.295276381909549
Similar-N=8	47	11.744684045226132	10.226997487437187	13.395590452261306
Similar-N=8	48	11.714830402010051	10.328165829145728	13.137814070351759
Similar-N=8	49	11.693793341708544	10.233366834170855	13.148731155778895


==> plot-data/8/8-descriptors-carry.txt <==
environment	strategy	relative_activity	compactness
carry	individual	0.6363636363636364	0.7857142857142857
carry	individual	0.46153846153846156	0.7647058823529411
carry	individual	0.5	0.7692307692307693
carry	individual	0.6666666666666666	0.8
carry	individual	0.8181818181818182	0.7857142857142857
carry	individual	0.5384615384615384	0.8125
carry	individual	0.4166666666666667	0.8
carry	individual	0.875	0.8888888888888888
carry	individual	0.26666666666666666	0.7894736842105263
carry	individual	0.5333333333333333	0.7142857142857143
carry	individual	0.6666666666666666	0.8181818181818182
carry	individual	0.6153846153846154	0.6842105263157895
carry	individual	0.5	0.8571428571428571
carry	individual	0.25	0.75
carry	individual	0.45454545454545453	0.7857142857142857
carry	individual	0.5833333333333334	0.8
carry	individual	0.7	0.9090909090909091
carry	individual	0.8333333333333334	0.7058823529411765
carry	individual	0.38461538461538464	0.7222222222222222
carry	individual	0.5454545454545454	0.8461538461538461
carry	parent	0.5625	0.7619047619047619
carry	parent	0.46153846153846156	0.7222222222222222
carry	parent	0.5	0.8235294117647058
carry	parent	0.42857142857142855	0.8235294117647058
carry	parent	0.36363636363636365	0.7857142857142857
carry	parent	0.6666666666666666	0.6666666666666666
carry	parent	0.6363636363636364	0.7857142857142857
carry	parent	0.5384615384615384	0.65
carry	parent	0.7272727272727273	0.8461538461538461
carry	parent	0.6363636363636364	0.7333333333333333
carry	parent	0.45454545454545453	0.7857142857142857
carry	parent	0.8571428571428571	0.7368421052631579
carry	parent	0.8	0.8333333333333334
carry	parent	0.9230769230769231	0.7222222222222222
carry	parent	0.6363636363636364	0.8461538461538461
carry	parent	0.8181818181818182	0.7857142857142857
carry	parent	0.6363636363636364	0.9166666666666666
carry	parent	0.6363636363636364	0.7333333333333333
carry	parent	0.4	0.75
carry	parent	0.7777777777777778	0.9
carry	best1	0.9	0.7692307692307693
carry	best1	0.5454545454545454	0.7333333333333333
carry	best1	0.6153846153846154	0.7222222222222222
carry	best1	0.5454545454545454	0.7333333333333333
carry	best1	0.6666666666666666	0.9
carry	best1	0.5	0.9411764705882353
carry	best1	0.6363636363636364	0.7857142857142857
carry	best1	0.6153846153846154	0.8125
carry	best1	0.7	0.7692307692307693
carry	best1	0.8181818181818182	0.8461538461538461
carry	best1	0.6666666666666666	0.8571428571428571
carry	best1	0.5454545454545454	0.7857142857142857
carry	best1	0.7272727272727273	0.9166666666666666
carry	best1	0.35714285714285715	0.875
carry	best1	0.6153846153846154	0.9285714285714286
carry	best1	0.5384615384615384	0.7222222222222222
carry	best1	0.7	0.8
carry	best1	0.7272727272727273	0.7857142857142857
carry	best1	0.5454545454545454	0.8461538461538461
carry	best1	0.6666666666666666	0.75
carry	best8	0.7272727272727273	0.7333333333333333
carry	best8	0.5333333333333333	0.6521739130434783
carry	best8	0.5454545454545454	0.7857142857142857
carry	best8	0.5	0.7692307692307693
carry	best8	0.9	0.8333333333333334
carry	best8	0.6153846153846154	0.7647058823529411
carry	best8	0.625	0.8
carry	best8	0.5454545454545454	0.7333333333333333
carry	best8	0.4166666666666667	0.8
carry	best8	0.47619047619047616	0.9130434782608695
carry	best8	0.5555555555555556	0.8181818181818182
carry	best8	0.5833333333333334	0.75
carry	best8	0.6923076923076923	0.7222222222222222
carry	best8	0.5833333333333334	0.7058823529411765
carry	best8	0.35714285714285715	0.7368421052631579
carry	best8	0.5	0.9090909090909091
carry	best8	0.5	0.9230769230769231
carry	best8	0.5454545454545454	0.6470588235294118
carry	best8	0.6666666666666666	0.8
carry	best8	0.5384615384615384	0.8666666666666667
carry	random1	0.6153846153846154	0.7222222222222222
carry	random1	0.5833333333333334	0.8
carry	random1	0.45454545454545453	0.7333333333333333
carry	random1	0.45454545454545453	0.7333333333333333
carry	random1	0.7272727272727273	0.7857142857142857
carry	random1	0.4166666666666667	0.7058823529411765
carry	random1	0.7	0.7692307692307693
carry	random1	0.3333333333333333	0.8
carry	random1	0.6666666666666666	0.9
carry	random1	0.5	0.9230769230769231
carry	random1	0.5384615384615384	0.6842105263157895
carry	random1	0.5833333333333334	0.8
carry	random1	0.6363636363636364	0.8461538461538461
carry	random1	0.6363636363636364	0.7857142857142857
carry	random1	0.46153846153846156	0.8666666666666667
carry	random1	0.6666666666666666	0.8181818181818182
carry	random1	0.7142857142857143	0.875
carry	random1	0.47058823529411764	0.7727272727272727
carry	random1	0.5833333333333334	0.8
carry	random1	0.75	0.7058823529411765
carry	random8	0.6666666666666666	0.6666666666666666
carry	random8	0.3333333333333333	0.75
carry	random8	0.9166666666666666	0.7058823529411765
carry	random8	0.6	0.8333333333333334
carry	random8	0.5384615384615384	0.7647058823529411
carry	random8	0.5	0.8
carry	random8	0.6363636363636364	0.6875
carry	random8	0.6	0.7692307692307693
carry	random8	0.7777777777777778	0.9
carry	random8	0.8	0.7692307692307693
carry	random8	0.5	0.8
carry	random8	0.5294117647058824	0.7727272727272727
carry	random8	0.45454545454545453	0.7333333333333333
carry	random8	0.5833333333333334	0.8
carry	random8	0.5	0.7692307692307693
carry	random8	0.4666666666666667	0.9375
carry	random8	0.7142857142857143	0.7368421052631579
carry	random8	0.6153846153846154	0.7222222222222222
carry	random8	0.6363636363636364	0.7333333333333333
carry	random8	0.7272727272727273	0.8461538461538461
carry	similar1	0.5384615384615384	0.7222222222222222
carry	similar1	0.6363636363636364	0.9166666666666666
carry	similar1	0.5833333333333334	0.8
carry	similar1	0.5384615384615384	0.7222222222222222
carry	similar1	0.6	0.8333333333333334
carry	similar1	0.8333333333333334	0.75
carry	similar1	0.9090909090909091	0.6875
carry	similar1	0.46153846153846156	0.5909090909090909
carry	similar1	0.7	1.0
carry	similar1	0.46153846153846156	0.8125
carry	similar1	0.7692307692307693	0.7647058823529411
carry	similar1	0.7	0.7692307692307693
carry	similar1	0.6666666666666666	0.6818181818181818
carry	similar1	0.25	0.75
carry	similar1	0.46153846153846156	0.8125
carry	similar1	0.6428571428571429	0.7777777777777778
carry	similar1	0.6666666666666666	0.75
carry	similar1	0.5833333333333334	0.8
carry	similar1	0.6	0.7692307692307693
carry	similar1	0.7	0.7692307692307693
carry	similar8	0.6363636363636364	0.7857142857142857
carry	similar8	0.5833333333333334	0.8571428571428571
carry	similar8	0.5384615384615384	0.7222222222222222
carry	similar8	0.75	0.75
carry	similar8	0.5	0.7368421052631579
carry	similar8	0.5	0.8
carry	similar8	0.45454545454545453	0.6875
carry	similar8	0.7272727272727273	0.7857142857142857
carry	similar8	0.6666666666666666	0.7894736842105263
carry	similar8	0.7142857142857143	0.8235294117647058
carry	similar8	0.5555555555555556	1.0
carry	similar8	0.5833333333333334	0.8
carry	similar8	0.5714285714285714	0.7777777777777778
carry	similar8	0.7	0.7692307692307693
carry	similar8	0.5714285714285714	0.7777777777777778
carry	similar8	0.9	0.6666666666666666
carry	similar8	0.7272727272727273	0.7333333333333333
carry	similar8	0.6666666666666666	0.9
carry	similar8	0.5714285714285714	0.8235294117647058
carry	similar8	0.4166666666666667	0.7058823529411765


==> plot-data/8/8-descriptors-catch.txt <==
environment	strategy	relative_activity	compactness
catch	individual	0.6666666666666666	0.8333333333333334
catch	individual	0.38461538461538464	0.7222222222222222
catch	individual	0.5714285714285714	0.8235294117647058
catch	individual	0.6875	0.8888888888888888
catch	individual	0.8	0.7142857142857143
catch	individual	0.6363636363636364	0.7333333333333333
catch	individual	0.38461538461538464	0.8666666666666667
catch	individual	0.3	0.9090909090909091
catch	individual	0.6666666666666666	0.8
catch	individual	0.45454545454545453	0.7857142857142857
catch	individual	0.5454545454545454	0.8461538461538461
catch	individual	0.5833333333333334	0.631578947368421
catch	individual	0.8333333333333334	0.75
catch	individual	0.6363636363636364	0.7333333333333333
catch	individual	0.75	0.8888888888888888
catch	individual	0.6	0.8333333333333334
catch	individual	0.4	0.75
catch	individual	0.5	0.7777777777777778
catch	individual	0.4666666666666667	0.8333333333333334
catch	individual	0.4444444444444444	1.0
catch	parent	0.6363636363636364	0.9166666666666666
catch	parent	0.46153846153846156	0.7222222222222222
catch	parent	0.6	0.8333333333333334
catch	parent	0.5	0.75
catch	parent	0.5882352941176471	0.8095238095238095
catch	parent	0.8181818181818182	0.7333333333333333
catch	parent	0.2727272727272727	0.9166666666666666
catch	parent	0.5	0.7619047619047619
catch	parent	0.5	0.7777777777777778
catch	parent	0.5833333333333334	0.8
catch	parent	0.5714285714285714	0.7777777777777778
catch	parent	0.5833333333333334	0.7058823529411765
catch	parent	0.23076923076923078	0.7647058823529411
catch	parent	0.46153846153846156	1.0
catch	parent	0.6	0.8333333333333334
catch	parent	0.5	0.75
catch	parent	0.5454545454545454	0.8461538461538461
catch	parent	0.5	0.7
catch	parent	0.5833333333333334	0.8571428571428571
catch	parent	0.7	0.8333333333333334
catch	best1	0.6666666666666666	0.8
catch	best1	0.5384615384615384	0.8666666666666667
catch	best1	0.5454545454545454	0.9166666666666666
catch	best1	0.6	0.7894736842105263
catch	best1	0.6	0.7692307692307693
catch	best1	0.4375	0.8
catch	best1	0.6666666666666666	0.8
catch	best1	0.7777777777777778	1.0
catch	best1	0.4166666666666667	0.7058823529411765
catch	best1	0.7	0.9090909090909091
catch	best1	0.6	1.0
catch	best1	0.8	0.7692307692307693
catch	best1	0.6363636363636364	0.7857142857142857
catch	best1	0.5454545454545454	0.8461538461538461
catch	best1	0.5714285714285714	0.7368421052631579
catch	best1	0.6363636363636364	0.8461538461538461
catch	best1	0.6428571428571429	0.7
catch	best1	0.8181818181818182	0.7333333333333333
catch	best1	0.5	0.7368421052631579
catch	best1	0.3	0.7692307692307693
catch	best8	0.5714285714285714	0.7
catch	best8	0.45454545454545453	0.8461538461538461
catch	best8	0.4666666666666667	0.7894736842105263
catch	best8	0.46153846153846156	0.7222222222222222
catch	best8	0.4166666666666667	0.7058823529411765
catch	best8	0.4666666666666667	0.7894736842105263
catch	best8	0.4	0.8333333333333334
catch	best8	0.6666666666666666	0.8181818181818182
catch	best8	0.5	0.8
catch	best8	0.5833333333333334	0.75
catch	best8	0.5714285714285714	0.6666666666666666
catch	best8	0.6875	0.6956521739130435
catch	best8	0.7272727272727273	0.7857142857142857
catch	best8	0.5833333333333334	0.75
catch	best8	0.6	1.0
catch	best8	0.5	0.9230769230769231
catch	best8	0.7	0.9090909090909091
catch	best8	0.7	0.8333333333333334
catch	best8	0.7272727272727273	0.8461538461538461
catch	best8	0.4166666666666667	0.7058823529411765
catch	random1	0.7	0.9090909090909091
catch	random1	0.6153846153846154	0.6842105263157895
catch	random1	0.6363636363636364	0.7333333333333333
catch	random1	0.6	0.75
catch	random1	0.4375	0.8421052631578947
catch	random1	0.7	0.7692307692307693
catch	random1	0.5714285714285714	0.7368421052631579
catch	random1	0.5555555555555556	0.8181818181818182
catch	random1	0.5833333333333334	0.7058823529411765
catch	random1	0.8	0.75
catch	random1	0.75	0.7058823529411765
catch	random1	0.8333333333333334	0.75
catch	random1	0.4166666666666667	0.8
catch	random1	0.5833333333333334	0.7058823529411765
catch	random1	0.35714285714285715	0.7368421052631579
catch	random1	0.4666666666666667	0.7894736842105263
catch	random1	0.6	0.6818181818181818
catch	random1	0.6	0.8333333333333334
catch	random1	0.7272727272727273	0.7857142857142857
catch	random1	0.6666666666666666	0.7058823529411765
catch	random8	0.6666666666666666	0.782608695652174
catch	random8	0.5384615384615384	0.7222222222222222
catch	random8	0.75	0.8888888888888888
catch	random8	0.38461538461538464	0.8125
catch	random8	0.4	0.75
catch	random8	0.5384615384615384	0.6842105263157895
catch	random8	0.6153846153846154	0.8125
catch	random8	0.5833333333333334	0.8571428571428571
catch	random8	0.45454545454545453	0.7857142857142857
catch	random8	0.4	0.8333333333333334
catch	random8	0.6666666666666666	0.75
catch	random8	0.5714285714285714	0.7368421052631579
catch	random8	0.42857142857142855	0.7777777777777778
catch	random8	0.8	1.0
catch	random8	0.625	0.8888888888888888
catch	random8	0.2857142857142857	0.8235294117647058
catch	random8	0.75	0.8
catch	random8	0.6666666666666666	0.75
catch	random8	0.8	1.0
catch	random8	0.5	0.875
catch	similar1	0.6923076923076923	0.7647058823529411
catch	similar1	0.6153846153846154	0.7647058823529411
catch	similar1	0.5714285714285714	0.7777777777777778
catch	similar1	0.4166666666666667	0.8
catch	similar1	0.6153846153846154	0.7222222222222222
catch	similar1	0.8181818181818182	0.7333333333333333
catch	similar1	0.45454545454545453	0.7333333333333333
catch	similar1	0.6363636363636364	0.6875
catch	similar1	0.45454545454545453	0.7857142857142857
catch	similar1	0.5454545454545454	0.8461538461538461
catch	similar1	0.35714285714285715	0.9333333333333333
catch	similar1	0.46153846153846156	0.7222222222222222
catch	similar1	0.5	0.7777777777777778
catch	similar1	0.8125	0.8
catch	similar1	0.6923076923076923	0.7222222222222222
catch	similar1	0.26666666666666666	0.8333333333333334
catch	similar1	0.5384615384615384	0.6842105263157895
catch	similar1	0.5	0.8
catch	similar1	0.5714285714285714	0.7368421052631579
catch	similar1	0.5454545454545454	0.7857142857142857
catch	similar8	0.6153846153846154	0.8125
catch	similar8	0.5714285714285714	0.7368421052631579
catch	similar8	0.9090909090909091	0.7333333333333333
catch	similar8	0.5833333333333334	0.8
catch	similar8	0.6	0.7894736842105263
catch	similar8	0.6153846153846154	0.8125
catch	similar8	0.5833333333333334	0.8571428571428571
catch	similar8	0.42857142857142855	0.7368421052631579
catch	similar8	0.6153846153846154	0.7647058823529411
catch	similar8	0.5555555555555556	0.9
catch	similar8	0.6666666666666666	0.6
catch	similar8	0.5384615384615384	0.7647058823529411
catch	similar8	0.5384615384615384	0.8125
catch	similar8	0.8333333333333334	0.7058823529411765
catch	similar8	0.6	0.7894736842105263
catch	similar8	0.7	0.7692307692307693
catch	similar8	0.7777777777777778	0.9
catch	similar8	0.8	0.7894736842105263
catch	similar8	0.6666666666666666	0.75
catch	similar8	0.46153846153846156	0.7647058823529411


==> plot-data/8/8-descriptors-simple.txt <==
environment	strategy	relative_activity	compactness
simple	individual	0.5555555555555556	0.8181818181818182
simple	individual	0.6666666666666666	0.8181818181818182
simple	individual	0.7142857142857143	1.0
simple	individual	0.875	1.0
simple	individual	0.6666666666666666	0.9
simple	individual	0.5	0.8333333333333334
simple	individual	0.625	1.0
simple	individual	0.375	0.8888888888888888
simple	individual	0.5714285714285714	0.9333333333333333
simple	individual	0.75	0.8888888888888888
simple	individual	0.5454545454545454	0.8461538461538461
simple	individual	0.4444444444444444	0.8181818181818182
simple	individual	0.5833333333333334	0.8571428571428571
simple	individual	0.4666666666666667	0.8333333333333334
simple	individual	0.9090909090909091	0.7333333333333333
simple	individual	0.6153846153846154	0.7222222222222222
simple	individual	0.5714285714285714	0.7777777777777778
simple	individual	0.6666666666666666	0.7058823529411765
simple	individual	0.5833333333333334	0.8571428571428571
simple	individual	0.45454545454545453	0.7857142857142857
simple	parent	0.75	0.75
simple	parent	0.375	0.8421052631578947
simple	parent	0.7142857142857143	0.8235294117647058
simple	parent	0.5	0.7692307692307693
simple	parent	0.5833333333333334	0.9230769230769231
simple	parent	1.0	0.8571428571428571
simple	parent	0.4666666666666667	0.8333333333333334
simple	parent	0.5625	0.7619047619047619
simple	parent	0.7916666666666666	0.96
simple	parent	0.625	0.96
simple	parent	0.5454545454545454	0.7857142857142857
simple	parent	0.5454545454545454	0.9166666666666666
simple	parent	0.8421052631578947	1.0
simple	parent	0.625	0.9411764705882353
simple	parent	0.6153846153846154	0.9285714285714286
simple	parent	1.0	0.7692307692307693
simple	parent	0.5	0.9090909090909091
simple	parent	0.5	0.875
simple	parent	0.6363636363636364	0.9565217391304348
simple	parent	0.6	0.9523809523809523
simple	best1	0.6153846153846154	0.8666666666666667
simple	best1	0.7	0.8333333333333334
simple	best1	0.6	1.0
simple	best1	0.6111111111111112	1.0
simple	best1	0.75	0.9411764705882353
simple	best1	0.5652173913043478	1.0
simple	best1	0.625	0.8888888888888888
simple	best1	0.48	1.0
simple	best1	0.8181818181818182	0.9166666666666666
simple	best1	0.75	1.0
simple	best1	0.5882352941176471	0.9444444444444444
simple	best1	0.65	0.9090909090909091
simple	best1	0.5	0.9230769230769231
simple	best1	0.5555555555555556	0.9
simple	best1	0.4444444444444444	0.9
simple	best1	0.6666666666666666	0.8571428571428571
simple	best1	0.47368421052631576	0.95
simple	best1	0.5555555555555556	0.9
simple	best1	0.7272727272727273	0.8461538461538461
simple	best1	0.625	0.96
simple	best8	0.8333333333333334	0.8571428571428571
simple	best8	0.6	0.9090909090909091
simple	best8	0.6153846153846154	0.8125
simple	best8	0.75	0.96
simple	best8	0.6428571428571429	0.7368421052631579
simple	best8	0.6153846153846154	0.8125
simple	best8	0.7	0.9523809523809523
simple	best8	0.5909090909090909	0.88
simple	best8	0.625	0.8888888888888888
simple	best8	0.8888888888888888	0.9
simple	best8	0.7272727272727273	0.8461538461538461
simple	best8	0.7692307692307693	0.9285714285714286
simple	best8	0.5	0.8333333333333334
simple	best8	0.5555555555555556	0.9473684210526315
simple	best8	0.5	0.9090909090909091
simple	best8	0.47058823529411764	0.9444444444444444
simple	best8	0.4	0.9090909090909091
simple	best8	0.5384615384615384	0.8666666666666667
simple	best8	0.5333333333333333	0.7894736842105263
simple	best8	0.6666666666666666	0.9375
simple	random1	0.4444444444444444	0.9
simple	random1	0.35294117647058826	0.8947368421052632
simple	random1	0.6875	0.8421052631578947
simple	random1	0.6	0.8823529411764706
simple	random1	0.7142857142857143	0.875
simple	random1	0.625	0.8888888888888888
simple	random1	0.6666666666666666	0.8181818181818182
simple	random1	0.5714285714285714	0.9333333333333333
simple	random1	0.75	0.8888888888888888
simple	random1	0.5	0.8888888888888888
simple	random1	0.75	0.8571428571428571
simple	random1	0.5833333333333334	0.8
simple	random1	0.875	0.8888888888888888
simple	random1	0.8181818181818182	0.7857142857142857
simple	random1	0.4444444444444444	0.8181818181818182
simple	random1	0.5	0.7058823529411765
simple	random1	0.6666666666666666	0.8571428571428571
simple	random1	0.6470588235294118	0.8947368421052632
simple	random1	0.45454545454545453	0.7857142857142857
simple	random1	0.5555555555555556	0.75
simple	random8	0.5555555555555556	1.0
simple	random8	0.631578947368421	0.9047619047619048
simple	random8	0.6923076923076923	0.8666666666666667
simple	random8	0.7	0.8333333333333334
simple	random8	0.5833333333333334	0.8571428571428571
simple	random8	0.7692307692307693	0.8666666666666667
simple	random8	0.7	0.8333333333333334
simple	random8	0.4166666666666667	0.8571428571428571
simple	random8	0.5714285714285714	0.875
simple	random8	0.75	0.8888888888888888
simple	random8	0.5	0.7058823529411765
simple	random8	0.4166666666666667	0.9230769230769231
simple	random8	0.5833333333333334	0.8
simple	random8	0.5	0.875
simple	random8	0.7	0.8333333333333334
simple	random8	0.9	0.8333333333333334
simple	random8	0.5454545454545454	0.7857142857142857
simple	random8	0.5	0.8888888888888888
simple	random8	0.5625	0.9411764705882353
simple	random8	0.5217391304347826	0.92
simple	similar1	0.5714285714285714	0.875
simple	similar1	0.5	0.7368421052631579
simple	similar1	0.9	0.9090909090909091
simple	similar1	0.6111111111111112	1.0
simple	similar1	0.7272727272727273	0.7857142857142857
simple	similar1	0.5	0.9411764705882353
simple	similar1	0.42857142857142855	0.7777777777777778
simple	similar1	0.6363636363636364	0.8461538461538461
simple	similar1	0.46153846153846156	0.7222222222222222
simple	similar1	0.7857142857142857	0.7368421052631579
simple	similar1	0.7058823529411765	1.0
simple	similar1	0.6923076923076923	0.8125
simple	similar1	0.36363636363636365	0.9166666666666666
simple	similar1	0.6666666666666666	0.8181818181818182
simple	similar1	0.5555555555555556	0.782608695652174
simple	similar1	0.6875	0.8888888888888888
simple	similar1	0.5	0.9090909090909091
simple	similar1	0.4375	0.7619047619047619
simple	similar1	0.5882352941176471	0.9444444444444444
simple	similar1	0.6	0.9090909090909091
simple	similar8	0.5714285714285714	0.9333333333333333
simple	similar8	0.8	0.8333333333333334
simple	similar8	0.8888888888888888	0.8181818181818182
simple	similar8	0.7857142857142857	0.875
simple	similar8	0.3333333333333333	0.8181818181818182
simple	similar8	0.5	0.9411764705882353
simple	similar8	0.7391304347826086	0.92
simple	similar8	0.6363636363636364	0.7857142857142857
simple	similar8	0.5	0.875
simple	similar8	0.6	0.8333333333333334
simple	similar8	0.6875	0.7272727272727273
simple	similar8	0.6153846153846154	0.8125
simple	similar8	0.5238095238095238	0.9545454545454546
simple	similar8	0.6666666666666666	1.0
simple	similar8	0.36363636363636365	0.7857142857142857
simple	similar8	0.5294117647058824	0.85
simple	similar8	0.6428571428571429	0.7777777777777778
simple	similar8	0.6153846153846154	0.8125
simple	similar8	0.6086956521739131	0.92
simple	similar8	0.7857142857142857	0.8235294117647058


==> plot-data/8/8-descriptors-steps.txt <==
environment	strategy	relative_activity	compactness
steps	individual	0.42857142857142855	0.875
steps	individual	0.7	1.0
steps	individual	0.6153846153846154	1.0
steps	individual	0.6842105263157895	1.0
steps	individual	0.4666666666666667	0.9375
steps	individual	0.7333333333333333	0.8823529411764706
steps	individual	0.42857142857142855	0.9333333333333333
steps	individual	0.8571428571428571	1.0
steps	individual	0.5714285714285714	1.0
steps	individual	0.47058823529411764	0.9444444444444444
steps	individual	0.7272727272727273	0.9166666666666666
steps	individual	0.8	1.0
steps	individual	0.5555555555555556	1.0
steps	individual	0.6	1.0
steps	individual	0.55	0.9090909090909091
steps	individual	0.4117647058823529	0.85
steps	individual	0.6923076923076923	1.0
steps	individual	0.6666666666666666	0.9545454545454546
steps	individual	0.6666666666666666	1.0
steps	individual	0.5882352941176471	0.85
steps	parent	0.5	0.875
steps	parent	0.45454545454545453	0.9166666666666666
steps	parent	0.6470588235294118	0.9444444444444444
steps	parent	0.5882352941176471	1.0
steps	parent	0.625	0.9411764705882353
steps	parent	0.5294117647058824	0.85
steps	parent	0.42857142857142855	1.0
steps	parent	0.6111111111111112	0.9473684210526315
steps	parent	0.6666666666666666	0.8181818181818182
steps	parent	0.5	1.0
steps	parent	0.5882352941176471	0.9444444444444444
steps	parent	0.5	0.9333333333333333
steps	parent	0.6470588235294118	0.9444444444444444
steps	parent	0.9230769230769231	1.0
steps	parent	0.7647058823529411	0.8947368421052632
steps	parent	0.5	0.9333333333333333
steps	parent	0.5	1.0
steps	parent	0.6875	0.8888888888888888
steps	parent	0.5263157894736842	0.9047619047619048
steps	parent	0.7222222222222222	0.8181818181818182
steps	best1	0.47058823529411764	0.9444444444444444
steps	best1	0.6190476190476191	1.0
steps	best1	0.5882352941176471	1.0
steps	best1	0.6666666666666666	1.0
steps	best1	0.5882352941176471	1.0
steps	best1	0.5454545454545454	0.9565217391304348
steps	best1	0.7368421052631579	0.9047619047619048
steps	best1	0.5	0.9565217391304348
steps	best1	0.5833333333333334	0.9230769230769231
steps	best1	0.5833333333333334	0.9230769230769231
steps	best1	0.5	1.0
steps	best1	0.6470588235294118	0.85
steps	best1	0.625	0.8421052631578947
steps	best1	0.6363636363636364	0.9565217391304348
steps	best1	0.7857142857142857	0.875
steps	best1	0.5625	1.0
steps	best1	0.6666666666666666	0.9
steps	best1	0.6666666666666666	0.9473684210526315
steps	best1	0.7333333333333333	0.8823529411764706
steps	best1	0.5882352941176471	0.9444444444444444
steps	best8	0.625	1.0
steps	best8	0.5555555555555556	0.9473684210526315
steps	best8	0.7	1.0
steps	best8	0.631578947368421	1.0
steps	best8	0.6666666666666666	0.8571428571428571
steps	best8	0.47368421052631576	0.95
steps	best8	0.5	1.0
steps	best8	0.6666666666666666	0.9
steps	best8	0.631578947368421	0.95
steps	best8	0.5	1.0
steps	best8	0.6	1.0
steps	best8	0.5333333333333333	1.0
steps	best8	0.6470588235294118	0.8947368421052632
steps	best8	0.6363636363636364	1.0
steps	best8	0.6875	0.8421052631578947
steps	best8	0.5555555555555556	0.9
steps	best8	0.7368421052631579	0.95
steps	best8	0.5789473684210527	0.9047619047619048
steps	best8	0.5555555555555556	0.9473684210526315
steps	best8	0.5555555555555556	0.9473684210526315
steps	random1	0.7	0.9090909090909091
steps	random1	0.5714285714285714	0.875
steps	random1	0.6875	1.0
steps	random1	0.75	0.9411764705882353
steps	random1	0.6842105263157895	0.9047619047619048
steps	random1	0.47058823529411764	0.9444444444444444
steps	random1	0.5263157894736842	1.0
steps	random1	0.5	1.0
steps	random1	0.4117647058823529	0.85
steps	random1	0.5555555555555556	0.8181818181818182
steps	random1	0.625	0.8888888888888888
steps	random1	0.6	0.9090909090909091
steps	random1	0.4117647058823529	0.8947368421052632
steps	random1	0.8	1.0
steps	random1	0.6111111111111112	0.9
steps	random1	0.6842105263157895	0.9047619047619048
steps	random1	0.6875	0.9411764705882353
steps	random1	0.5454545454545454	0.9565217391304348
steps	random1	0.6470588235294118	0.9444444444444444
steps	random1	0.6	0.8333333333333334
steps	random8	0.65	0.9090909090909091
steps	random8	0.8	0.8823529411764706
steps	random8	0.6	0.9523809523809523
steps	random8	0.47058823529411764	0.8947368421052632
steps	random8	0.6842105263157895	0.9047619047619048
steps	random8	0.75	1.0
steps	random8	0.7857142857142857	0.875
steps	random8	0.5	0.875
steps	random8	0.3888888888888889	0.9
steps	random8	0.5555555555555556	0.8571428571428571
steps	random8	0.75	1.0
steps	random8	0.6842105263157895	0.9047619047619048
steps	random8	0.5	0.9473684210526315
steps	random8	0.42857142857142855	0.875
steps	random8	0.5	0.9411764705882353
steps	random8	0.75	0.8421052631578947
steps	random8	0.6	0.8333333333333334
steps	random8	0.55	0.9523809523809523
steps	random8	0.6190476190476191	0.9545454545454546
steps	random8	0.5714285714285714	0.9333333333333333
steps	similar1	0.38461538461538464	1.0
steps	similar1	0.45	0.9523809523809523
steps	similar1	0.375	0.9411764705882353
steps	similar1	1.0	1.0
steps	similar1	0.4444444444444444	0.9473684210526315
steps	similar1	0.6470588235294118	1.0
steps	similar1	0.5384615384615384	1.0
steps	similar1	0.6	1.0
steps	similar1	0.5833333333333334	0.9230769230769231
steps	similar1	0.6470588235294118	0.8947368421052632
steps	similar1	0.4444444444444444	1.0
steps	similar1	0.8	1.0
steps	similar1	0.6190476190476191	0.9545454545454546
steps	similar1	0.4117647058823529	0.9444444444444444
steps	similar1	0.5454545454545454	0.8461538461538461
steps	similar1	0.5	0.875
steps	similar1	0.5	1.0
steps	similar1	0.5833333333333334	1.0
steps	similar1	0.7368421052631579	0.95
steps	similar1	0.7142857142857143	0.875
steps	similar8	0.5384615384615384	0.9285714285714286
steps	similar8	0.47619047619047616	0.9130434782608695
steps	similar8	0.8	1.0
steps	similar8	0.5555555555555556	1.0
steps	similar8	0.375	1.0
steps	similar8	0.6363636363636364	0.8461538461538461
steps	similar8	0.5625	0.8421052631578947
steps	similar8	0.6470588235294118	0.8947368421052632
steps	similar8	0.8571428571428571	1.0
steps	similar8	0.6842105263157895	1.0
steps	similar8	0.5555555555555556	0.8571428571428571
steps	similar8	0.6470588235294118	1.0
steps	similar8	0.631578947368421	0.95
steps	similar8	0.6842105263157895	0.95
steps	similar8	0.7058823529411765	1.0
steps	similar8	0.35294117647058826	0.9444444444444444
steps	similar8	0.5217391304347826	1.0
steps	similar8	0.4117647058823529	0.9444444444444444
steps	similar8	0.5	1.0
steps	similar8	0.5833333333333334	1.0


==> plot-data/bo-effectiveness/individual.txt <==
cat	x	y	ymin	ymax
Individual	1	-1.059620818104373	-1.0576253180488928	-0.5395473243200892
Individual	2	4.014806542724345	-0.7213282896130121	3.6180445675205593
Individual	3	7.77608980591148	-0.05510009322878151	13.078222543411574
Individual	4	10.733684536495478	2.7727987248645425	16.750719516062134
Individual	5	14.467426836286114	5.268856943724052	19.464514427670846
Individual	6	17.986814278431464	12.945819643771328	22.27962744392279
Individual	7	18.639123214939932	13.054463781364825	22.27962744392279
Individual	8	20.437426665008086	13.116212564997465	24.168241187252946
Individual	9	21.021266542299706	13.370167198762065	25.240224600477877
Individual	10	22.902258035525158	15.700471393051972	31.214391628587343
Individual	11	23.10827227659902	15.700471393051972	31.57258988525689
Individual	12	25.397732480497076	16.70350441572713	34.43629977879915
Individual	13	25.84517076298369	17.625096047875225	34.43629977879915
Individual	14	25.914116799031852	17.625096047875225	34.43629977879915
Individual	15	26.417262633633896	17.625096047875225	34.45078283681033
Individual	16	28.844369556314415	18.656155574641033	37.962382481442596
Individual	17	30.53142085484139	18.656155574641033	41.74437553289064
Individual	18	31.218679016758784	18.743865389678753	41.991100371651086
Individual	19	32.22451623118685	18.743865389678753	43.767509604662294
Individual	20	34.60042554637078	21.892913451940366	46.08845468398526
Individual	21	37.10792938670423	21.892913451940366	49.9195114801902
Individual	22	37.96319823143302	22.056503650883947	51.643207227282566
Individual	23	38.58000192979191	23.115324582466698	51.643207227282566
Individual	24	40.502106541380186	24.710889954703486	55.06142641777529
Individual	25	41.87947146570316	25.226463222432358	56.494948869372124
Individual	26	42.74094881039578	26.316400891040153	57.63823060125925
Individual	27	42.766145936330155	26.316400891040153	57.63823060125925
Individual	28	43.265745040212785	26.316400891040153	57.63823060125925
Individual	29	43.96211881610182	26.77358527209058	57.75958612666366
Individual	30	45.304077545586686	26.798817388840817	59.95995334879852
Individual	31	45.51268213383485	27.10802312943083	59.95995334879852
Individual	32	46.16653195298284	27.10802312943083	59.95995334879852
Individual	33	47.20381103889252	32.613863597750566	59.95995334879852
Individual	34	47.20381103889252	32.613863597750566	59.95995334879852
Individual	35	47.84840074993329	32.613863597750566	59.95995334879852
Individual	36	47.957764680776	32.613863597750566	59.95995334879852
Individual	37	49.05565041585948	32.613863597750566	61.4209147857441
Individual	38	49.340782726965145	32.613863597750566	61.4209147857441
Individual	39	52.5292963427917	32.613863597750566	68.858241216796
Individual	40	54.307992224808075	32.613863597750566	75.74787415372711
Individual	41	54.638409613710984	34.11658203127047	75.74787415372711
Individual	42	55.42795315072091	34.11658203127047	75.74787415372711
Individual	43	55.72530859457381	35.60704262794473	75.86198284416835
Individual	44	57.338251011175075	39.20630003100823	76.69506781068307
Individual	45	58.07085303892363	39.20630003100823	76.69506781068307
Individual	46	58.21780193502569	39.20630003100823	76.69506781068307
Individual	47	58.281699591174444	39.20630003100823	76.69506781068307
Individual	48	60.00750838408146	39.52445042601376	77.7221364312471
Individual	49	61.96585585177746	40.298751677268044	77.7221364312471
Individual	50	61.974202789220236	40.298751677268044	77.7221364312471
Individual	51	63.4064498808738	40.298751677268044	78.35243595459315
Individual	52	63.61398163794958	46.27997122684481	78.35243595459315
Individual	53	64.86664666734761	47.676433693262716	79.4693765578999
Individual	54	66.46328853870648	48.51845375966209	83.39950820355588
Individual	55	67.50326519832966	49.527977666990296	83.39950820355588
Individual	56	68.26348636583324	52.55415415784243	84.27898999870168
Individual	57	69.07060393917602	52.55415415784243	84.27898999870168
Individual	58	70.0445460888956	53.67833778313936	84.27898999870168
Individual	59	70.17414150003599	53.67833778313936	84.27898999870168
Individual	60	70.69877851964026	53.67833778313936	84.27898999870168
Individual	61	72.492818806509	53.67833778313936	89.94131065887272
Individual	62	72.492818806509	53.67833778313936	89.94131065887272
Individual	63	72.63618632313997	53.67833778313936	89.94131065887272
Individual	64	73.27540125698842	53.67833778313936	94.05799420089922
Individual	65	74.49102012873318	53.67833778313936	94.05799420089922
Individual	66	74.49102012873318	53.67833778313936	94.05799420089922
Individual	67	74.79351184990813	53.67833778313936	94.05799420089922
Individual	68	74.94103682316499	53.67833778313936	94.05799420089922
Individual	69	75.20281073327303	53.67833778313936	94.05799420089922
Individual	70	75.75022979888706	53.67833778313936	98.71374230716432
Individual	71	76.62617873807986	53.67833778313936	99.31379263868821
Individual	72	76.62617873807986	53.67833778313936	99.31379263868821
Individual	73	76.70031825770617	53.67833778313936	99.31379263868821
Individual	74	76.71334221515151	53.67833778313936	99.31379263868821
Individual	75	76.71334221515151	53.67833778313936	99.31379263868821
Individual	76	77.2184648020405	53.67833778313936	99.71888686573406
Individual	77	77.26098810235467	53.67833778313936	99.71888686573406
Individual	78	78.44619199773602	53.67833778313936	100.85071441428047
Individual	79	78.8535349109105	54.39597158141775	100.85071441428047
Individual	80	79.62048526670173	55.589622838782326	100.85071441428047
Individual	81	80.04912711676653	55.589622838782326	100.85071441428047
Individual	82	80.25999243794436	55.589622838782326	100.85071441428047
Individual	83	80.31566103808022	55.589622838782326	100.85071441428047
Individual	84	80.31566103808022	55.589622838782326	100.85071441428047
Individual	85	80.31566103808022	55.589622838782326	100.85071441428047
Individual	86	82.5310455683437	59.893043862127406	102.48009908385566
Individual	87	82.56806346550857	59.893043862127406	102.48009908385566
Individual	88	82.91066456957478	60.9685471375467	103.36537166838666
Individual	89	83.43205376575867	60.9685471375467	103.36537166838666
Individual	90	83.59413326577295	60.9685471375467	103.36537166838666
Individual	91	83.90753612171548	64.98693072473904	103.36537166838666
Individual	92	84.63495108530951	64.98693072473904	103.36537166838666
Individual	93	85.28381156572051	64.98693072473904	103.36537166838666
Individual	94	85.60407484684916	64.98693072473904	103.36537166838666
Individual	95	85.63167131724113	64.98693072473904	103.36537166838666
Individual	96	85.69764600344374	64.98693072473904	103.36537166838666
Individual	97	85.69764600344374	64.98693072473904	103.36537166838666
Individual	98	86.11716494618459	67.21490584754847	103.36537166838666
Individual	99	86.11716494618459	67.21490584754847	103.36537166838666
Individual	100	86.24215795720973	67.21490584754847	103.36537166838666
Individual	101	86.24215795720973	67.21490584754847	103.36537166838666
Individual	102	86.24215795720973	67.21490584754847	103.36537166838666
Individual	103	86.262165970283	67.21490584754847	103.36537166838666
Individual	104	86.262165970283	67.21490584754847	103.36537166838666
Individual	105	86.262165970283	67.21490584754847	103.36537166838666
Individual	106	86.262165970283	67.21490584754847	103.36537166838666
Individual	107	87.22410146989186	67.21490584754847	103.48854617966202
Individual	108	87.64494471090282	67.21490584754847	103.48854617966202
Individual	109	87.66122183599458	67.21490584754847	103.48854617966202
Individual	110	87.66122183599458	67.21490584754847	103.48854617966202
Individual	111	87.70351454169321	67.21490584754847	103.48854617966202
Individual	112	87.99473685826207	67.21490584754847	103.48854617966202
Individual	113	88.19248880938666	67.21490584754847	103.92622106913798
Individual	114	88.19248880938666	67.21490584754847	103.92622106913798
Individual	115	89.51364461588496	71.10490830054717	105.21527338853684
Individual	116	89.65835957388768	71.10490830054717	105.21527338853684
Individual	117	90.45114343590458	71.10490830054717	105.88901142201506
Individual	118	90.45114343590458	71.10490830054717	105.88901142201506
Individual	119	91.97881457202053	71.10490830054717	111.15829337239947
Individual	120	92.37717280322717	71.10490830054717	111.15829337239947
Individual	121	92.39643774570081	71.10490830054717	111.15829337239947
Individual	122	92.68522142300911	71.10490830054717	116.71148380267033
Individual	123	93.16464706961702	71.10490830054717	116.71148380267033
Individual	124	93.79239375310608	73.23067359282615	116.71148380267033
Individual	125	93.79239375310608	73.23067359282615	116.71148380267033
Individual	126	94.12713711615658	73.23067359282615	116.71148380267033
Individual	127	94.12713711615658	73.23067359282615	116.71148380267033
Individual	128	94.84243128541837	75.84906317988987	116.71148380267033
Individual	129	94.89974811679745	75.84906317988987	116.71148380267033
Individual	130	95.3125447931605	75.84906317988987	116.71148380267033
Individual	131	95.3125447931605	75.84906317988987	116.71148380267033
Individual	132	95.3125447931605	75.84906317988987	116.71148380267033
Individual	133	95.77160329824893	78.3210827641014	116.71148380267033
Individual	134	96.07804565102415	78.3210827641014	116.71148380267033
Individual	135	96.07804565102415	78.3210827641014	116.71148380267033
Individual	136	96.07804565102415	78.3210827641014	116.71148380267033
Individual	137	96.14858986253174	78.3210827641014	116.71148380267033
Individual	138	96.57742578383687	78.3210827641014	116.71148380267033
Individual	139	96.57742578383687	78.3210827641014	116.71148380267033
Individual	140	96.57742578383687	78.3210827641014	116.71148380267033
Individual	141	96.76908602924259	78.3210827641014	117.99798947043517
Individual	142	96.76908602924259	78.3210827641014	117.99798947043517
Individual	143	96.76908602924259	78.3210827641014	117.99798947043517
Individual	144	97.15274108123747	78.613172273953	117.99798947043517
Individual	145	97.15274108123747	78.613172273953	117.99798947043517
Individual	146	97.15274108123747	78.613172273953	117.99798947043517
Individual	147	97.46909054630325	78.613172273953	120.95522008396584
Individual	148	97.54177089767265	78.613172273953	120.95522008396584
Individual	149	97.54177089767265	78.613172273953	120.95522008396584
Individual	150	97.54177089767265	78.613172273953	120.95522008396584
Individual	151	97.54177089767265	78.613172273953	120.95522008396584
Individual	152	97.54177089767265	78.613172273953	120.95522008396584
Individual	153	97.54177089767265	78.613172273953	120.95522008396584
Individual	154	97.54177089767265	78.613172273953	120.95522008396584
Individual	155	97.54177089767265	78.613172273953	120.95522008396584
Individual	156	97.54177089767265	78.613172273953	120.95522008396584
Individual	157	97.54177089767265	78.613172273953	120.95522008396584
Individual	158	97.54177089767265	78.613172273953	120.95522008396584
Individual	159	97.54177089767265	78.613172273953	120.95522008396584
Individual	160	97.54177089767265	78.613172273953	120.95522008396584
Individual	161	97.54177089767265	78.613172273953	120.95522008396584
Individual	162	97.88631715024783	78.76659294716318	120.95522008396584
Individual	163	98.22700482078137	78.76659294716318	120.95522008396584
Individual	164	98.34993828047918	78.76659294716318	120.95522008396584
Individual	165	98.34993828047918	78.76659294716318	120.95522008396584
Individual	166	98.43555698100086	78.76659294716318	120.95522008396584
Individual	167	98.43555698100086	78.76659294716318	120.95522008396584
Individual	168	98.43555698100086	78.76659294716318	120.95522008396584
Individual	169	98.68566718484617	79.31922466525853	120.95522008396584
Individual	170	98.99847418184955	80.32313587554633	121.30532991815807
Individual	171	98.99847418184955	80.32313587554633	121.30532991815807
Individual	172	98.99847418184955	80.32313587554633	121.30532991815807
Individual	173	98.99847418184955	80.32313587554633	121.30532991815807
Individual	174	98.99847418184955	80.32313587554633	121.30532991815807
Individual	175	99.10372314903996	80.32313587554633	121.30532991815807
Individual	176	99.10372314903996	80.32313587554633	121.30532991815807
Individual	177	99.10372314903996	80.32313587554633	121.30532991815807
Individual	178	99.15020138802183	80.32313587554633	121.30532991815807
Individual	179	99.24201060858643	80.32313587554633	121.30532991815807
Individual	180	99.24201060858643	80.32313587554633	121.30532991815807
Individual	181	99.261904748987	80.32313587554633	121.30532991815807
Individual	182	99.261904748987	80.32313587554633	121.30532991815807
Individual	183	99.54965201361674	80.32313587554633	121.35937483699864
Individual	184	99.85719659789108	80.32313587554633	121.35937483699864
Individual	185	99.85719659789108	80.32313587554633	121.35937483699864
Individual	186	99.96017749227312	81.25032481619002	121.35937483699864
Individual	187	99.96017749227312	81.25032481619002	121.35937483699864
Individual	188	99.96017749227312	81.25032481619002	121.35937483699864
Individual	189	99.96017749227312	81.25032481619002	121.35937483699864
Individual	190	99.96017749227312	81.25032481619002	121.35937483699864
Individual	191	99.96017749227312	81.25032481619002	121.35937483699864
Individual	192	99.96017749227312	81.25032481619002	121.35937483699864
Individual	193	99.96017749227312	81.25032481619002	121.35937483699864
Individual	194	99.96017749227312	81.25032481619002	121.35937483699864
Individual	195	99.96017749227312	81.25032481619002	121.35937483699864
Individual	196	99.96017749227312	81.25032481619002	121.35937483699864
Individual	197	99.96017749227312	81.25032481619002	121.35937483699864
Individual	198	99.96017749227312	81.25032481619002	121.35937483699864
Individual	199	100.09915875629416	81.25032481619002	121.35937483699864
Individual	200	100.09915875629416	81.25032481619002	121.35937483699864
Individual	201	100.26708476229516	81.25032481619002	121.35937483699864
Individual	202	100.26708476229516	81.25032481619002	121.35937483699864
Individual	203	100.26708476229516	81.25032481619002	121.35937483699864
Individual	204	100.27999024361246	81.43507844804444	121.35937483699864
Individual	205	100.27999024361246	81.43507844804444	121.35937483699864
Individual	206	100.27999024361246	81.43507844804444	121.35937483699864
Individual	207	100.48304907412488	81.43507844804444	121.35937483699864
Individual	208	100.48304907412488	81.43507844804444	121.35937483699864
Individual	209	100.48304907412488	81.43507844804444	121.35937483699864
Individual	210	100.48304907412488	81.43507844804444	121.35937483699864
Individual	211	100.6195747929136	81.43507844804444	121.35937483699864
Individual	212	100.6195747929136	81.43507844804444	121.35937483699864
Individual	213	100.6195747929136	81.43507844804444	121.35937483699864
Individual	214	100.6195747929136	81.43507844804444	121.35937483699864
Individual	215	100.6195747929136	81.43507844804444	121.35937483699864
Individual	216	100.6195747929136	81.43507844804444	121.35937483699864
Individual	217	100.6195747929136	81.43507844804444	121.35937483699864
Individual	218	100.69803372022673	81.43507844804444	121.35937483699864
Individual	219	100.69803372022673	81.43507844804444	121.35937483699864
Individual	220	100.69803372022673	81.43507844804444	121.35937483699864
Individual	221	100.69803372022673	81.43507844804444	121.35937483699864
Individual	222	100.69803372022673	81.43507844804444	121.35937483699864
Individual	223	100.69803372022673	81.43507844804444	121.35937483699864
Individual	224	100.69803372022673	81.43507844804444	121.35937483699864
Individual	225	100.69803372022673	81.43507844804444	121.35937483699864
Individual	226	100.69803372022673	81.43507844804444	121.35937483699864
Individual	227	100.69803372022673	81.43507844804444	121.35937483699864
Individual	228	100.69803372022673	81.43507844804444	121.35937483699864
Individual	229	100.69803372022673	81.43507844804444	121.35937483699864
Individual	230	100.69803372022673	81.43507844804444	121.35937483699864
Individual	231	100.69803372022673	81.43507844804444	121.35937483699864
Individual	232	100.69803372022673	81.43507844804444	121.35937483699864
Individual	233	100.69803372022673	81.43507844804444	121.35937483699864
Individual	234	100.99179693527913	81.43507844804444	121.35937483699864
Individual	235	100.99179693527913	81.43507844804444	121.35937483699864
Individual	236	100.99179693527913	81.43507844804444	121.35937483699864
Individual	237	100.99179693527913	81.43507844804444	121.35937483699864
Individual	238	100.99179693527913	81.43507844804444	121.35937483699864
Individual	239	100.99179693527913	81.43507844804444	121.35937483699864
Individual	240	100.99179693527913	81.43507844804444	121.35937483699864
Individual	241	100.99179693527913	81.43507844804444	121.35937483699864
Individual	242	100.99179693527913	81.43507844804444	121.35937483699864
Individual	243	101.82448047358541	81.43507844804444	121.35937483699864
Individual	244	101.82448047358541	81.43507844804444	121.35937483699864
Individual	245	101.82448047358541	81.43507844804444	121.35937483699864
Individual	246	101.82448047358541	81.43507844804444	121.35937483699864
Individual	247	102.01134817791508	82.42750188621113	121.35937483699864
Individual	248	102.01134817791508	82.42750188621113	121.35937483699864
Individual	249	102.23813346346093	82.49417186619957	121.35937483699864
Individual	250	102.23813346346093	82.49417186619957	121.35937483699864
Individual	251	102.23813346346093	82.49417186619957	121.35937483699864
Individual	252	103.44227428885544	82.49417186619957	122.51602581047175
Individual	253	103.44227428885544	82.49417186619957	122.51602581047175
Individual	254	103.44227428885544	82.49417186619957	122.51602581047175
Individual	255	103.44227428885544	82.49417186619957	122.51602581047175
Individual	256	103.44227428885544	82.49417186619957	122.51602581047175
Individual	257	103.50205647834848	82.52840944826065	122.51602581047175
Individual	258	103.50205647834848	82.52840944826065	122.51602581047175
Individual	259	103.50205647834848	82.52840944826065	122.51602581047175
Individual	260	104.57703272122833	83.0513079437475	124.02005692418646
Individual	261	104.6154198157524	83.0513079437475	124.02005692418646
Individual	262	105.0007605761006	83.0513079437475	124.02005692418646
Individual	263	105.91193211629215	83.67112788380356	124.02005692418646
Individual	264	106.02468638785083	83.67112788380356	124.02005692418646
Individual	265	106.02468638785083	83.67112788380356	124.02005692418646
Individual	266	106.02468638785083	83.67112788380356	124.02005692418646
Individual	267	106.02468638785083	83.67112788380356	124.02005692418646
Individual	268	106.02468638785083	83.67112788380356	124.02005692418646
Individual	269	106.02468638785083	83.67112788380356	124.02005692418646
Individual	270	106.02468638785083	83.67112788380356	124.02005692418646
Individual	271	106.02468638785083	83.67112788380356	124.02005692418646
Individual	272	106.02468638785083	83.67112788380356	124.02005692418646
Individual	273	106.02468638785083	83.67112788380356	124.02005692418646
Individual	274	106.4740908771256	86.12815793894734	124.02005692418646
Individual	275	106.93157534384493	86.78864752422385	124.02005692418646
Individual	276	106.93157534384493	86.78864752422385	124.02005692418646
Individual	277	106.93157534384493	86.78864752422385	124.02005692418646
Individual	278	106.93157534384493	86.78864752422385	124.02005692418646
Individual	279	107.1011438395542	87.32669603897067	124.02005692418646
Individual	280	107.1011438395542	87.32669603897067	124.02005692418646
Individual	281	107.1011438395542	87.32669603897067	124.02005692418646
Individual	282	107.1011438395542	87.32669603897067	124.02005692418646
Individual	283	107.1011438395542	87.32669603897067	124.02005692418646
Individual	284	107.4180622530547	88.35342912135599	124.02005692418646
Individual	285	108.01269320364034	88.35342912135599	124.02005692418646
Individual	286	108.01269320364034	88.35342912135599	124.02005692418646
Individual	287	108.55366763995728	88.35342912135599	124.02005692418646
Individual	288	108.55366763995728	88.35342912135599	124.02005692418646
Individual	289	108.63579671251367	88.35342912135599	124.02005692418646
Individual	290	108.83465818071701	89.88451558779099	124.02005692418646
Individual	291	108.83465818071701	89.88451558779099	124.02005692418646
Individual	292	109.0434711603286	89.88451558779099	124.50992004962046
Individual	293	109.29967934297402	92.66036607508438	124.50992004962046
Individual	294	109.29967934297402	92.66036607508438	124.50992004962046
Individual	295	109.29967934297402	92.66036607508438	124.50992004962046
Individual	296	109.36883288309045	92.66036607508438	124.50992004962046
Individual	297	109.43432779884056	93.8710338357426	124.50992004962046
Individual	298	109.43432779884056	93.8710338357426	124.50992004962046
Individual	299	109.43432779884056	93.8710338357426	124.50992004962046
Individual	300	109.44541289044608	94.20358658390802	124.50992004962046
Individual	301	109.51337298330262	94.20358658390802	124.50992004962046
Individual	302	109.51337298330262	94.20358658390802	124.50992004962046
Individual	303	109.51337298330262	94.20358658390802	124.50992004962046
Individual	304	109.51337298330262	94.20358658390802	124.50992004962046
Individual	305	109.51337298330262	94.20358658390802	124.50992004962046
Individual	306	109.51337298330262	94.20358658390802	124.50992004962046
Individual	307	109.51337298330262	94.20358658390802	124.50992004962046
Individual	308	109.63827194087708	94.20358658390802	124.50992004962046
Individual	309	109.63827194087708	94.20358658390802	124.50992004962046
Individual	310	109.63827194087708	94.20358658390802	124.50992004962046
Individual	311	109.63827194087708	94.20358658390802	124.50992004962046
Individual	312	109.63827194087708	94.20358658390802	124.50992004962046
Individual	313	109.63827194087708	94.20358658390802	124.50992004962046
Individual	314	109.63827194087708	94.20358658390802	124.50992004962046
Individual	315	109.68854986970901	94.20358658390802	124.50992004962046
Individual	316	109.68854986970901	94.20358658390802	124.50992004962046
Individual	317	109.68854986970901	94.20358658390802	124.50992004962046
Individual	318	109.7490534263546	94.20358658390802	124.50992004962046
Individual	319	109.80642707179865	94.20358658390802	124.50992004962046
Individual	320	109.80642707179865	94.20358658390802	124.50992004962046
Individual	321	109.84971987765284	94.30405517490559	124.50992004962046
Individual	322	109.84971987765284	94.30405517490559	124.50992004962046
Individual	323	110.43933529737538	94.30405517490559	124.50992004962046
Individual	324	111.05487811874532	94.30405517490559	125.87819558238509
Individual	325	111.05487811874532	94.30405517490559	125.87819558238509
Individual	326	111.15413388254194	94.30405517490559	125.87819558238509
Individual	327	111.5730775790925	94.85968787203774	125.87819558238509
Individual	328	111.5730775790925	94.85968787203774	125.87819558238509
Individual	329	111.5730775790925	94.85968787203774	125.87819558238509
Individual	330	111.5730775790925	94.85968787203774	125.87819558238509
Individual	331	111.89546256607105	95.90977066019192	125.87819558238509
Individual	332	111.93909516313845	95.90977066019192	125.87819558238509
Individual	333	111.93909516313845	95.90977066019192	125.87819558238509
Individual	334	111.93909516313845	95.90977066019192	125.87819558238509
Individual	335	111.93909516313845	95.90977066019192	125.87819558238509
Individual	336	111.93909516313845	95.90977066019192	125.87819558238509
Individual	337	111.93909516313845	95.90977066019192	125.87819558238509
Individual	338	111.93909516313845	95.90977066019192	125.87819558238509
Individual	339	111.93909516313845	95.90977066019192	125.87819558238509
Individual	340	111.93909516313845	95.90977066019192	125.87819558238509
Individual	341	111.93909516313845	95.90977066019192	125.87819558238509
Individual	342	111.93909516313845	95.90977066019192	125.87819558238509
Individual	343	111.93909516313845	95.90977066019192	125.87819558238509
Individual	344	111.93909516313845	95.90977066019192	125.87819558238509
Individual	345	111.95947063705589	95.90977066019192	125.87819558238509
Individual	346	111.95947063705589	95.90977066019192	125.87819558238509
Individual	347	111.95947063705589	95.90977066019192	125.87819558238509
Individual	348	111.95947063705589	95.90977066019192	125.87819558238509
Individual	349	111.95947063705589	95.90977066019192	125.87819558238509
Individual	350	111.95947063705589	95.90977066019192	125.87819558238509
Individual	351	111.95947063705589	95.90977066019192	125.87819558238509
Individual	352	111.95947063705589	95.90977066019192	125.87819558238509
Individual	353	111.95947063705589	95.90977066019192	125.87819558238509
Individual	354	111.95947063705589	95.90977066019192	125.87819558238509
Individual	355	111.95947063705589	95.90977066019192	125.87819558238509
Individual	356	112.0222109969103	95.90977066019192	125.88007874593586
Individual	357	112.08911131017271	95.90977066019192	125.88007874593586
Individual	358	112.08911131017271	95.90977066019192	125.88007874593586
Individual	359	112.21666893081597	95.90977066019192	125.88007874593586
Individual	360	112.21666893081597	95.90977066019192	125.88007874593586
Individual	361	112.21666893081597	95.90977066019192	125.88007874593586
Individual	362	112.23750451890517	95.90977066019192	125.88007874593586
Individual	363	112.23750451890517	95.90977066019192	125.88007874593586
Individual	364	112.23750451890517	95.90977066019192	125.88007874593586
Individual	365	112.23750451890517	95.90977066019192	125.88007874593586
Individual	366	112.23750451890517	95.90977066019192	125.88007874593586
Individual	367	112.23750451890517	95.90977066019192	125.88007874593586
Individual	368	112.23750451890517	95.90977066019192	125.88007874593586
Individual	369	112.30191260775022	95.90977066019192	125.88007874593586
Individual	370	112.30191260775022	95.90977066019192	125.88007874593586
Individual	371	112.30191260775022	95.90977066019192	125.88007874593586
Individual	372	112.57005965928052	100.31708206421723	125.88007874593586
Individual	373	112.57005965928052	100.31708206421723	125.88007874593586
Individual	374	112.57005965928052	100.31708206421723	125.88007874593586
Individual	375	112.57005965928052	100.31708206421723	125.88007874593586
Individual	376	112.57005965928052	100.31708206421723	125.88007874593586
Individual	377	112.57005965928052	100.31708206421723	125.88007874593586
Individual	378	112.65338807359072	100.31708206421723	128.37993117524204
Individual	379	112.65338807359072	100.31708206421723	128.37993117524204
Individual	380	112.65338807359072	100.31708206421723	128.37993117524204
Individual	381	112.65338807359072	100.31708206421723	128.37993117524204
Individual	382	112.65338807359072	100.31708206421723	128.37993117524204
Individual	383	112.65338807359072	100.31708206421723	128.37993117524204
Individual	384	112.65338807359072	100.31708206421723	128.37993117524204
Individual	385	112.65338807359072	100.31708206421723	128.37993117524204
Individual	386	112.65338807359072	100.31708206421723	128.37993117524204
Individual	387	112.68654670077242	100.31708206421723	128.37993117524204
Individual	388	112.68654670077242	100.31708206421723	128.37993117524204
Individual	389	112.68654670077242	100.31708206421723	128.37993117524204
Individual	390	112.68654670077242	100.31708206421723	128.37993117524204
Individual	391	112.70628664113212	100.31708206421723	128.37993117524204
Individual	392	112.90616368661074	100.31708206421723	128.37993117524204
Individual	393	112.90616368661074	100.31708206421723	128.37993117524204
Individual	394	112.90616368661074	100.31708206421723	128.37993117524204
Individual	395	112.90616368661074	100.31708206421723	128.37993117524204
Individual	396	112.95866920779267	100.31708206421723	128.37993117524204
Individual	397	112.95866920779267	100.31708206421723	128.37993117524204
Individual	398	112.95866920779267	100.31708206421723	128.37993117524204
Individual	399	112.95866920779267	100.31708206421723	128.37993117524204
Individual	400	112.95866920779267	100.31708206421723	128.37993117524204
Individual	401	112.95866920779267	100.31708206421723	128.37993117524204
Individual	402	112.95866920779267	100.31708206421723	128.37993117524204
Individual	403	112.95866920779267	100.31708206421723	128.37993117524204
Individual	404	112.95866920779267	100.31708206421723	128.37993117524204
Individual	405	112.95866920779267	100.31708206421723	128.37993117524204
Individual	406	112.95866920779267	100.31708206421723	128.37993117524204
Individual	407	112.95866920779267	100.31708206421723	128.37993117524204
Individual	408	112.95866920779267	100.31708206421723	128.37993117524204
Individual	409	112.95866920779267	100.31708206421723	128.37993117524204
Individual	410	112.95866920779267	100.31708206421723	128.37993117524204
Individual	411	112.95866920779267	100.31708206421723	128.37993117524204
Individual	412	113.03436610233561	100.31708206421723	128.37993117524204
Individual	413	113.03436610233561	100.31708206421723	128.37993117524204
Individual	414	113.03436610233561	100.31708206421723	128.37993117524204
Individual	415	113.03436610233561	100.31708206421723	128.37993117524204
Individual	416	113.03436610233561	100.31708206421723	128.37993117524204
Individual	417	113.03436610233561	100.31708206421723	128.37993117524204
Individual	418	113.78862072408512	100.31708206421723	130.7766179485531
Individual	419	113.93557843798355	100.31708206421723	130.7766179485531
Individual	420	113.93557843798355	100.31708206421723	130.7766179485531
Individual	421	113.93557843798355	100.31708206421723	130.7766179485531
Individual	422	113.93557843798355	100.31708206421723	130.7766179485531
Individual	423	113.93557843798355	100.31708206421723	130.7766179485531
Individual	424	113.93557843798355	100.31708206421723	130.7766179485531
Individual	425	113.93557843798355	100.31708206421723	130.7766179485531
Individual	426	113.93557843798355	100.31708206421723	130.7766179485531
Individual	427	113.93557843798355	100.31708206421723	130.7766179485531
Individual	428	114.16216766804641	101.13743480380936	130.7766179485531
Individual	429	114.22231969560025	101.13743480380936	130.7766179485531
Individual	430	114.22231969560025	101.13743480380936	130.7766179485531
Individual	431	114.22231969560025	101.13743480380936	130.7766179485531
Individual	432	114.22231969560025	101.13743480380936	130.7766179485531
Individual	433	114.22231969560025	101.13743480380936	130.7766179485531
Individual	434	114.22231969560025	101.13743480380936	130.7766179485531
Individual	435	114.22231969560025	101.13743480380936	130.7766179485531
Individual	436	114.22231969560025	101.13743480380936	130.7766179485531
Individual	437	114.22231969560025	101.13743480380936	130.7766179485531
Individual	438	114.35328713621337	101.13743480380936	130.7766179485531
Individual	439	114.35328713621337	101.13743480380936	130.7766179485531
Individual	440	114.35328713621337	101.13743480380936	130.7766179485531
Individual	441	114.35328713621337	101.13743480380936	130.7766179485531
Individual	442	114.35328713621337	101.13743480380936	130.7766179485531
Individual	443	114.35328713621337	101.13743480380936	130.7766179485531
Individual	444	114.35328713621337	101.13743480380936	130.7766179485531
Individual	445	114.35328713621337	101.13743480380936	130.7766179485531
Individual	446	114.35328713621337	101.13743480380936	130.7766179485531
Individual	447	114.35328713621337	101.13743480380936	130.7766179485531
Individual	448	114.35328713621337	101.13743480380936	130.7766179485531
Individual	449	114.35328713621337	101.13743480380936	130.7766179485531
Individual	450	114.35328713621337	101.13743480380936	130.7766179485531
Individual	451	114.35328713621337	101.13743480380936	130.7766179485531
Individual	452	114.35328713621337	101.13743480380936	130.7766179485531
Individual	453	114.35328713621337	101.13743480380936	130.7766179485531
Individual	454	114.35328713621337	101.13743480380936	130.7766179485531
Individual	455	114.35328713621337	101.13743480380936	130.7766179485531
Individual	456	114.35328713621337	101.13743480380936	130.7766179485531
Individual	457	114.35328713621337	101.13743480380936	130.7766179485531
Individual	458	114.35328713621337	101.13743480380936	130.7766179485531
Individual	459	114.35328713621337	101.13743480380936	130.7766179485531
Individual	460	114.35328713621337	101.13743480380936	130.7766179485531
Individual	461	114.35328713621337	101.13743480380936	130.7766179485531
Individual	462	114.35328713621337	101.13743480380936	130.7766179485531
Individual	463	114.35328713621337	101.13743480380936	130.7766179485531
Individual	464	114.35328713621337	101.13743480380936	130.7766179485531
Individual	465	114.35328713621337	101.13743480380936	130.7766179485531
Individual	466	114.35328713621337	101.13743480380936	130.7766179485531
Individual	467	114.35328713621337	101.13743480380936	130.7766179485531
Individual	468	114.35328713621337	101.13743480380936	130.7766179485531
Individual	469	114.35328713621337	101.13743480380936	130.7766179485531
Individual	470	114.35328713621337	101.13743480380936	130.7766179485531
Individual	471	114.35328713621337	101.13743480380936	130.7766179485531
Individual	472	114.59848315527333	102.93407635184576	130.7766179485531
Individual	473	114.59848315527333	102.93407635184576	130.7766179485531
Individual	474	114.59848315527333	102.93407635184576	130.7766179485531
Individual	475	114.59848315527333	102.93407635184576	130.7766179485531
Individual	476	114.76884811449698	102.93407635184576	130.7766179485531
Individual	477	114.76884811449698	102.93407635184576	130.7766179485531
Individual	478	114.76884811449698	102.93407635184576	130.7766179485531
Individual	479	114.76884811449698	102.93407635184576	130.7766179485531
Individual	480	114.76884811449698	102.93407635184576	130.7766179485531
Individual	481	114.98696389587553	102.93407635184576	130.7766179485531
Individual	482	114.98797958567131	102.93407635184576	130.7766179485531
Individual	483	114.98797958567131	102.93407635184576	130.7766179485531
Individual	484	114.98797958567131	102.93407635184576	130.7766179485531
Individual	485	114.98797958567131	102.93407635184576	130.7766179485531
Individual	486	114.98797958567131	102.93407635184576	130.7766179485531
Individual	487	115.2424010104302	102.93407635184576	130.7766179485531
Individual	488	115.2424010104302	102.93407635184576	130.7766179485531
Individual	489	115.2424010104302	102.93407635184576	130.7766179485531
Individual	490	115.24671144152312	102.93407635184576	130.7766179485531
Individual	491	115.27989868718774	102.93407635184576	130.7766179485531
Individual	492	115.27989868718774	102.93407635184576	130.7766179485531
Individual	493	115.27989868718774	102.93407635184576	130.7766179485531
Individual	494	115.27989868718774	102.93407635184576	130.7766179485531
Individual	495	115.27989868718774	102.93407635184576	130.7766179485531
Individual	496	115.27989868718774	102.93407635184576	130.7766179485531
Individual	497	115.27989868718774	102.93407635184576	130.7766179485531
Individual	498	115.27989868718774	102.93407635184576	130.7766179485531
Individual	499	115.27989868718774	102.93407635184576	130.7766179485531
Individual	500	115.27989868718774	102.93407635184576	130.7766179485531


==> plot-data/bo-effectiveness/parent-same.txt <==
cat	x	y	ymin	ymax
Parent	1	61.974202789220236	40.298751677268044	77.7221364312471
Parent	2	61.974202789220236	40.298751677268044	77.7221364312471
Parent	3	61.974202789220236	40.298751677268044	77.7221364312471
Parent	4	61.974202789220236	40.298751677268044	77.7221364312471
Parent	5	61.974202789220236	40.298751677268044	77.7221364312471
Parent	6	61.974202789220236	40.298751677268044	77.7221364312471
Parent	7	61.974202789220236	40.298751677268044	77.7221364312471
Parent	8	61.974202789220236	40.298751677268044	77.7221364312471
Parent	9	61.974202789220236	40.298751677268044	77.7221364312471
Parent	10	61.974202789220236	40.298751677268044	77.7221364312471
Parent	11	61.98370305587123	40.298751677268044	77.7221364312471
Parent	12	61.98370305587123	40.298751677268044	77.7221364312471
Parent	13	62.83668705367053	46.27997122684481	77.7221364312471
Parent	14	63.42988879943276	46.27997122684481	79.51070038457513
Parent	15	63.42988879943276	46.27997122684481	79.51070038457513
Parent	16	64.75481080126988	49.11286823940789	79.51070038457513
Parent	17	66.48921987562645	49.11286823940789	79.70830215874585
Parent	18	66.48921987562645	49.11286823940789	79.70830215874585
Parent	19	66.48921987562645	49.11286823940789	79.70830215874585
Parent	20	66.55876081407686	49.11286823940789	79.70830215874585
Parent	21	66.75807248261034	49.11286823940789	79.70830215874585
Parent	22	66.75807248261034	49.11286823940789	79.70830215874585
Parent	23	66.75807248261034	49.11286823940789	79.70830215874585
Parent	24	66.75807248261034	49.11286823940789	79.70830215874585
Parent	25	67.34204872170429	52.453417007306214	79.70830215874585
Parent	26	68.11847032977782	53.529300604614406	79.70830215874585
Parent	27	68.11847032977782	53.529300604614406	79.70830215874585
Parent	28	68.74718694741881	53.529300604614406	79.70830215874585
Parent	29	68.74718694741881	53.529300604614406	79.70830215874585
Parent	30	68.83428513643597	53.529300604614406	79.70830215874585
Parent	31	69.39325857409146	53.529300604614406	79.70830215874585
Parent	32	69.47410777072136	53.529300604614406	79.70830215874585
Parent	33	69.49042321793846	53.529300604614406	79.70830215874585
Parent	34	69.49042321793846	53.529300604614406	79.70830215874585
Parent	35	70.60396152075211	53.67833778313936	79.76165008285221
Parent	36	71.20691819184228	53.67833778313936	79.76165008285221
Parent	37	71.69932288643345	54.39597158141775	79.76165008285221
Parent	38	71.87086151500321	54.39597158141775	80.51165056810319
Parent	39	71.87086151500321	54.39597158141775	80.51165056810319
Parent	40	72.42129789119332	54.39597158141775	84.44910021021721
Parent	41	72.60757618188644	54.39597158141775	84.44910021021721
Parent	42	73.90096357125934	58.01509873767901	90.78675146765964
Parent	43	75.17675906112838	61.730272553412114	90.78675146765964
Parent	44	75.87426307128989	61.730272553412114	90.78675146765964
Parent	45	75.94513963407131	61.730272553412114	90.78675146765964
Parent	46	77.01160127471937	64.36435387987727	93.53600655760938
Parent	47	77.70204431172843	64.36435387987727	93.53600655760938
Parent	48	78.54837481452412	64.36435387987727	93.53600655760938
Parent	49	78.54837481452412	64.36435387987727	93.53600655760938
Parent	50	78.75406026054276	64.36435387987727	93.53600655760938
Parent	51	79.11081790573846	65.16359771327517	93.53600655760938
Parent	52	79.11081790573846	65.16359771327517	93.53600655760938
Parent	53	79.31238539654004	65.16359771327517	93.53600655760938
Parent	54	79.31238539654004	65.16359771327517	93.53600655760938
Parent	55	79.3631728083391	65.16359771327517	93.53600655760938
Parent	56	80.21798095924967	65.16359771327517	97.55287360434068
Parent	57	80.21798095924967	65.16359771327517	97.55287360434068
Parent	58	80.40020979190844	65.16359771327517	97.55287360434068
Parent	59	80.40020979190844	65.16359771327517	97.55287360434068
Parent	60	80.40020979190844	65.16359771327517	97.55287360434068
Parent	61	80.5479691898851	65.16359771327517	97.55287360434068
Parent	62	80.5479691898851	65.16359771327517	97.55287360434068
Parent	63	80.5479691898851	65.16359771327517	97.55287360434068
Parent	64	80.62829747622372	65.16359771327517	97.55287360434068
Parent	65	80.62829747622372	65.16359771327517	97.55287360434068
Parent	66	82.10779785541146	65.16359771327517	102.00225046910333
Parent	67	82.10779785541146	65.16359771327517	102.00225046910333
Parent	68	82.94360405295143	65.16359771327517	102.00225046910333
Parent	69	83.76310052010305	65.16359771327517	102.09741753979878
Parent	70	83.76310052010305	65.16359771327517	102.09741753979878
Parent	71	84.21727038591408	65.16359771327517	102.09741753979878
Parent	72	84.2374396178839	65.16359771327517	102.09741753979878
Parent	73	84.31841603097716	65.16359771327517	102.09741753979878
Parent	74	85.1092221208042	65.16359771327517	102.09741753979878
Parent	75	85.16929161145212	65.16359771327517	102.09741753979878
Parent	76	85.6325926672594	66.51029945010494	104.0814711013644
Parent	77	85.98076124289136	66.51029945010494	104.0814711013644
Parent	78	86.34567184380117	66.51029945010494	104.0814711013644
Parent	79	86.34567184380117	66.51029945010494	104.0814711013644
Parent	80	87.58574046444838	71.64721802618796	104.0814711013644
Parent	81	89.86071177425502	73.71366399982156	105.68011834968178
Parent	82	89.86071177425502	73.71366399982156	105.68011834968178
Parent	83	89.86071177425502	73.71366399982156	105.68011834968178
Parent	84	90.21243434153597	73.71366399982156	105.68011834968178
Parent	85	91.04985170091723	75.20529695842413	105.68011834968178
Parent	86	91.04985170091723	75.20529695842413	105.68011834968178
Parent	87	91.80215877803143	75.20529695842413	111.74830663155977
Parent	88	92.52129241917896	76.05436802859609	111.74830663155977
Parent	89	92.52129241917896	76.05436802859609	111.74830663155977
Parent	90	93.31342376928538	76.05436802859609	112.238448488855
Parent	91	93.52555363882303	76.05436802859609	112.238448488855
Parent	92	93.52555363882303	76.05436802859609	112.238448488855
Parent	93	93.7648065800488	76.05436802859609	112.238448488855
Parent	94	93.7648065800488	76.05436802859609	112.238448488855
Parent	95	94.30645494229712	77.91783161098758	112.238448488855
Parent	96	94.79428063100285	79.10879114287374	112.238448488855
Parent	97	94.79428063100285	79.10879114287374	112.238448488855
Parent	98	95.95722615382682	79.69802628812363	112.238448488855
Parent	99	96.52273251309973	79.69802628812363	112.238448488855
Parent	100	96.52273251309973	79.69802628812363	112.238448488855
Parent	101	96.52273251309973	79.69802628812363	112.238448488855
Parent	102	96.96877204790749	79.69802628812363	112.238448488855
Parent	103	96.96877204790749	79.69802628812363	112.238448488855
Parent	104	97.04250881359323	79.69802628812363	112.238448488855
Parent	105	97.04250881359323	79.69802628812363	112.238448488855
Parent	106	97.29266330314434	79.69802628812363	112.238448488855
Parent	107	97.47809343578618	79.69802628812363	112.238448488855
Parent	108	97.6272171717919	79.69802628812363	112.238448488855
Parent	109	97.66219406587463	79.69802628812363	112.238448488855
Parent	110	97.85482651962472	79.69802628812363	112.238448488855
Parent	111	98.51617188882861	79.69802628812363	112.59245165437852
Parent	112	98.58179311530242	79.69802628812363	112.59245165437852
Parent	113	98.58179311530242	79.69802628812363	112.59245165437852
Parent	114	98.58179311530242	79.69802628812363	112.59245165437852
Parent	115	98.58179311530242	79.69802628812363	112.59245165437852
Parent	116	98.73251531359108	79.69802628812363	112.59245165437852
Parent	117	98.73251531359108	79.69802628812363	112.59245165437852
Parent	118	99.35243899050117	79.77130719769393	112.59245165437852
Parent	119	99.92865983181258	79.77130719769393	114.03187297160824
Parent	120	100.3631341978835	82.92601871336274	114.03187297160824
Parent	121	100.3631341978835	82.92601871336274	114.03187297160824
Parent	122	100.3728062454829	82.92601871336274	114.03187297160824
Parent	123	100.3728062454829	82.92601871336274	114.03187297160824
Parent	124	100.46308224726793	82.92601871336274	114.03187297160824
Parent	125	100.46308224726793	82.92601871336274	114.03187297160824
Parent	126	100.71677857662334	82.92601871336274	114.03187297160824
Parent	127	100.71677857662334	82.92601871336274	114.03187297160824
Parent	128	101.25374600300724	84.37474506007044	115.68965613995712
Parent	129	101.62447851297709	84.37474506007044	115.68965613995712
Parent	130	101.62447851297709	84.37474506007044	115.68965613995712
Parent	131	101.85933641562775	88.25759079710443	115.68965613995712
Parent	132	101.85933641562775	88.25759079710443	115.68965613995712
Parent	133	102.48839097568194	88.25759079710443	116.47784349422125
Parent	134	102.48839097568194	88.25759079710443	116.47784349422125
Parent	135	102.48839097568194	88.25759079710443	116.47784349422125
Parent	136	102.70227055185353	88.25759079710443	118.40670500339934
Parent	137	102.70227055185353	88.25759079710443	118.40670500339934
Parent	138	102.70227055185353	88.25759079710443	118.40670500339934
Parent	139	102.70227055185353	88.25759079710443	118.40670500339934
Parent	140	102.94562855327615	89.39138996047839	118.40670500339934
Parent	141	103.17514544243117	89.39138996047839	118.40670500339934
Parent	142	103.28925984052712	89.39138996047839	118.40670500339934
Parent	143	103.28925984052712	89.39138996047839	118.40670500339934
Parent	144	103.35035003979996	89.39138996047839	118.40670500339934
Parent	145	103.8448720006324	89.39138996047839	120.42007532295557
Parent	146	104.17242245017039	89.39138996047839	120.42007532295557
Parent	147	104.31988037384674	89.39138996047839	120.42007532295557
Parent	148	105.21523686522389	89.39138996047839	120.73337098782355
Parent	149	105.21523686522389	89.39138996047839	120.73337098782355
Parent	150	105.21523686522389	89.39138996047839	120.73337098782355
Parent	151	105.32244205485748	89.39138996047839	121.108071941027
Parent	152	105.70258213203026	89.39138996047839	121.108071941027
Parent	153	105.70258213203026	89.39138996047839	121.108071941027
Parent	154	105.70258213203026	89.39138996047839	121.108071941027
Parent	155	105.70258213203026	89.39138996047839	121.108071941027
Parent	156	105.70258213203026	89.39138996047839	121.108071941027
Parent	157	105.70258213203026	89.39138996047839	121.108071941027
Parent	158	105.70258213203026	89.39138996047839	121.108071941027
Parent	159	105.77552812734427	89.39138996047839	121.108071941027
Parent	160	105.86147108747562	89.39138996047839	121.108071941027
Parent	161	105.86147108747562	89.39138996047839	121.108071941027
Parent	162	105.86147108747562	89.39138996047839	121.108071941027
Parent	163	105.86147108747562	89.39138996047839	121.108071941027
Parent	164	106.25515452284294	89.39138996047839	121.108071941027
Parent	165	106.25515452284294	89.39138996047839	121.108071941027
Parent	166	106.25515452284294	89.39138996047839	121.108071941027
Parent	167	106.25515452284294	89.39138996047839	121.108071941027
Parent	168	106.25515452284294	89.39138996047839	121.108071941027
Parent	169	106.3810176659817	89.39138996047839	121.108071941027
Parent	170	106.3810176659817	89.39138996047839	121.108071941027
Parent	171	106.3810176659817	89.39138996047839	121.108071941027
Parent	172	106.3810176659817	89.39138996047839	121.108071941027
Parent	173	106.3810176659817	89.39138996047839	121.108071941027
Parent	174	106.55653144658206	89.39138996047839	121.108071941027
Parent	175	106.55653144658206	89.39138996047839	121.108071941027
Parent	176	106.61868156470643	89.39138996047839	121.108071941027
Parent	177	106.61868156470643	89.39138996047839	121.108071941027
Parent	178	106.61868156470643	89.39138996047839	121.108071941027
Parent	179	106.61868156470643	89.39138996047839	121.108071941027
Parent	180	106.74064504813047	89.39138996047839	121.108071941027
Parent	181	106.74064504813047	89.39138996047839	121.108071941027
Parent	182	106.74064504813047	89.39138996047839	121.108071941027
Parent	183	106.74064504813047	89.39138996047839	121.108071941027
Parent	184	106.74064504813047	89.39138996047839	121.108071941027
Parent	185	106.74064504813047	89.39138996047839	121.108071941027
Parent	186	106.76101022346445	89.39138996047839	121.108071941027
Parent	187	106.76101022346445	89.39138996047839	121.108071941027
Parent	188	106.76101022346445	89.39138996047839	121.108071941027
Parent	189	106.76101022346445	89.39138996047839	121.108071941027
Parent	190	106.76101022346445	89.39138996047839	121.108071941027
Parent	191	106.76101022346445	89.39138996047839	121.108071941027
Parent	192	107.22691218872077	89.39138996047839	122.59459761600233
Parent	193	107.46797868732514	91.85191221469832	122.59459761600233
Parent	194	107.57250521060944	91.85191221469832	122.59459761600233
Parent	195	107.57250521060944	91.85191221469832	122.59459761600233
Parent	196	107.57250521060944	91.85191221469832	122.59459761600233
Parent	197	107.57250521060944	91.85191221469832	122.59459761600233
Parent	198	107.57250521060944	91.85191221469832	122.59459761600233
Parent	199	107.57250521060944	91.85191221469832	122.59459761600233
Parent	200	107.57250521060944	91.85191221469832	122.59459761600233
Parent	201	107.57250521060944	91.85191221469832	122.59459761600233
Parent	202	107.57250521060944	91.85191221469832	122.59459761600233
Parent	203	107.62830699719905	91.85191221469832	123.15261548189844
Parent	204	107.62830699719905	91.85191221469832	123.15261548189844
Parent	205	107.62830699719905	91.85191221469832	123.15261548189844
Parent	206	107.62830699719905	91.85191221469832	123.15261548189844
Parent	207	107.62830699719905	91.85191221469832	123.15261548189844
Parent	208	107.62830699719905	91.85191221469832	123.15261548189844
Parent	209	107.66235095640907	91.85191221469832	123.15261548189844
Parent	210	107.66235095640907	91.85191221469832	123.15261548189844
Parent	211	107.66235095640907	91.85191221469832	123.15261548189844
Parent	212	107.66235095640907	91.85191221469832	123.15261548189844
Parent	213	107.7396315163649	92.51071992895925	123.15261548189844
Parent	214	107.7396315163649	92.51071992895925	123.15261548189844
Parent	215	108.27216879111613	92.51071992895925	123.15261548189844
Parent	216	108.27216879111613	92.51071992895925	123.15261548189844
Parent	217	108.27216879111613	92.51071992895925	123.15261548189844
Parent	218	108.27216879111613	92.51071992895925	123.15261548189844
Parent	219	108.27216879111613	92.51071992895925	123.15261548189844
Parent	220	108.27216879111613	92.51071992895925	123.15261548189844
Parent	221	108.27216879111613	92.51071992895925	123.15261548189844
Parent	222	108.27216879111613	92.51071992895925	123.15261548189844
Parent	223	108.27216879111613	92.51071992895925	123.15261548189844
Parent	224	108.27216879111613	92.51071992895925	123.15261548189844
Parent	225	108.41867751302297	94.88059917732625	123.15261548189844
Parent	226	108.41867751302297	94.88059917732625	123.15261548189844
Parent	227	108.5850780807398	94.88059917732625	123.15261548189844
Parent	228	108.5850780807398	94.88059917732625	123.15261548189844
Parent	229	108.5850780807398	94.88059917732625	123.15261548189844
Parent	230	108.62002522190883	94.88059917732625	123.15261548189844
Parent	231	108.62002522190883	94.88059917732625	123.15261548189844
Parent	232	108.89691654416792	96.10674793098956	123.15261548189844
Parent	233	108.89691654416792	96.10674793098956	123.15261548189844
Parent	234	108.89691654416792	96.10674793098956	123.15261548189844
Parent	235	108.89691654416792	96.10674793098956	123.15261548189844
Parent	236	108.89691654416792	96.10674793098956	123.15261548189844
Parent	237	109.06794922941194	96.10674793098956	123.15261548189844
Parent	238	109.06794922941194	96.10674793098956	123.15261548189844
Parent	239	109.06794922941194	96.10674793098956	123.15261548189844
Parent	240	110.03292056630906	96.10674793098956	126.92876183747344
Parent	241	110.08759479569207	96.10674793098956	126.92876183747344
Parent	242	110.14102262034893	97.33495019522157	126.92876183747344
Parent	243	110.14102262034893	97.33495019522157	126.92876183747344
Parent	244	110.1437576652595	97.33495019522157	126.92876183747344
Parent	245	110.1437576652595	97.33495019522157	126.92876183747344
Parent	246	110.1437576652595	97.33495019522157	126.92876183747344
Parent	247	110.1437576652595	97.33495019522157	126.92876183747344
Parent	248	110.1437576652595	97.33495019522157	126.92876183747344
Parent	249	110.1437576652595	97.33495019522157	126.92876183747344
Parent	250	110.1437576652595	97.33495019522157	126.92876183747344
Parent	251	110.1437576652595	97.33495019522157	126.92876183747344
Parent	252	110.1437576652595	97.33495019522157	126.92876183747344
Parent	253	110.1437576652595	97.33495019522157	126.92876183747344
Parent	254	110.1437576652595	97.33495019522157	126.92876183747344
Parent	255	110.36080771084713	97.74774125447587	126.92876183747344
Parent	256	110.36080771084713	97.74774125447587	126.92876183747344
Parent	257	110.36080771084713	97.74774125447587	126.92876183747344
Parent	258	110.36080771084713	97.74774125447587	126.92876183747344
Parent	259	110.36080771084713	97.74774125447587	126.92876183747344
Parent	260	110.46565120681831	97.74774125447587	126.92876183747344
Parent	261	110.46565120681831	97.74774125447587	126.92876183747344
Parent	262	110.50120217526	97.74774125447587	126.92876183747344
Parent	263	110.60449423424647	97.74774125447587	126.92876183747344
Parent	264	110.60449423424647	97.74774125447587	126.92876183747344
Parent	265	110.60449423424647	97.74774125447587	126.92876183747344
Parent	266	110.60449423424647	97.74774125447587	126.92876183747344
Parent	267	110.60449423424647	97.74774125447587	126.92876183747344
Parent	268	110.60449423424647	97.74774125447587	126.92876183747344
Parent	269	110.60449423424647	97.74774125447587	126.92876183747344
Parent	270	110.90816776489415	97.9423630729693	126.92876183747344
Parent	271	111.10507970053888	98.8784390210401	126.92876183747344
Parent	272	111.17550848753197	98.8784390210401	126.92876183747344
Parent	273	111.18240765266815	98.8784390210401	126.99775348883543
Parent	274	111.18240765266815	98.8784390210401	126.99775348883543
Parent	275	111.18240765266815	98.8784390210401	126.99775348883543
Parent	276	111.4844562519426	98.8784390210401	126.99775348883543
Parent	277	111.4844562519426	98.8784390210401	126.99775348883543
Parent	278	111.4844562519426	98.8784390210401	126.99775348883543
Parent	279	111.4844562519426	98.8784390210401	126.99775348883543
Parent	280	111.4844562519426	98.8784390210401	126.99775348883543
Parent	281	111.87273825519098	98.8784390210401	126.99775348883543
Parent	282	111.87273825519098	98.8784390210401	126.99775348883543
Parent	283	111.87273825519098	98.8784390210401	126.99775348883543
Parent	284	111.93112812525808	98.8784390210401	126.99775348883543
Parent	285	112.11109633147976	98.8784390210401	126.99775348883543
Parent	286	112.11109633147976	98.8784390210401	126.99775348883543
Parent	287	112.61358461663772	101.95579568432035	126.99775348883543
Parent	288	112.61358461663772	101.95579568432035	126.99775348883543
Parent	289	112.61358461663772	101.95579568432035	126.99775348883543
Parent	290	112.74484870093053	102.45553656125038	126.99775348883543
Parent	291	112.74484870093053	102.45553656125038	126.99775348883543
Parent	292	112.80449237259408	102.45553656125038	126.99775348883543
Parent	293	112.82287154285828	102.45553656125038	126.99775348883543
Parent	294	112.82287154285828	102.45553656125038	126.99775348883543
Parent	295	112.94528545935995	102.45553656125038	126.99775348883543
Parent	296	112.96284323967214	102.45553656125038	126.99775348883543
Parent	297	114.14514267499945	102.79126490726246	126.99775348883543
Parent	298	114.14514267499945	102.79126490726246	126.99775348883543
Parent	299	114.14514267499945	102.79126490726246	126.99775348883543
Parent	300	114.14514267499945	102.79126490726246	126.99775348883543
Parent	301	114.14514267499945	102.79126490726246	126.99775348883543
Parent	302	114.17625963514558	102.79126490726246	126.99775348883543
Parent	303	114.33250720268418	102.79126490726246	127.61374183390149
Parent	304	114.33250720268418	102.79126490726246	127.61374183390149
Parent	305	114.33250720268418	102.79126490726246	127.61374183390149
Parent	306	114.33250720268418	102.79126490726246	127.61374183390149
Parent	307	114.33250720268418	102.79126490726246	127.61374183390149
Parent	308	114.33250720268418	102.79126490726246	127.61374183390149
Parent	309	114.5559425595432	102.79126490726246	130.19636492467268
Parent	310	114.5559425595432	102.79126490726246	130.19636492467268
Parent	311	114.5559425595432	102.79126490726246	130.19636492467268
Parent	312	114.5559425595432	102.79126490726246	130.19636492467268
Parent	313	114.5559425595432	102.79126490726246	130.19636492467268
Parent	314	114.5559425595432	102.79126490726246	130.19636492467268
Parent	315	114.5559425595432	102.79126490726246	130.19636492467268
Parent	316	114.5559425595432	102.79126490726246	130.19636492467268
Parent	317	115.151569481915	104.47337256796041	130.19636492467268
Parent	318	115.151569481915	104.47337256796041	130.19636492467268
Parent	319	115.151569481915	104.47337256796041	130.19636492467268
Parent	320	115.151569481915	104.47337256796041	130.19636492467268
Parent	321	115.25318481234197	104.47337256796041	130.19636492467268
Parent	322	115.25318481234197	104.47337256796041	130.19636492467268
Parent	323	115.25318481234197	104.47337256796041	130.19636492467268
Parent	324	115.25318481234197	104.47337256796041	130.19636492467268
Parent	325	115.25318481234197	104.47337256796041	130.19636492467268
Parent	326	115.25318481234197	104.47337256796041	130.19636492467268
Parent	327	115.25318481234197	104.47337256796041	130.19636492467268
Parent	328	115.29598998303541	104.47337256796041	130.19636492467268
Parent	329	115.29598998303541	104.47337256796041	130.19636492467268
Parent	330	115.29598998303541	104.47337256796041	130.19636492467268
Parent	331	115.8745151303787	104.47337256796041	131.7313394842884
Parent	332	115.8745151303787	104.47337256796041	131.7313394842884
Parent	333	116.14090339381524	104.47337256796041	131.7313394842884
Parent	334	116.14090339381524	104.47337256796041	131.7313394842884
Parent	335	116.14090339381524	104.47337256796041	131.7313394842884
Parent	336	116.14090339381524	104.47337256796041	131.7313394842884
Parent	337	116.14090339381524	104.47337256796041	131.7313394842884
Parent	338	116.14090339381524	104.47337256796041	131.7313394842884
Parent	339	116.14090339381524	104.47337256796041	131.7313394842884
Parent	340	116.14090339381524	104.47337256796041	131.7313394842884
Parent	341	116.14090339381524	104.47337256796041	131.7313394842884
Parent	342	116.38949049187158	104.47337256796041	131.7313394842884
Parent	343	116.38949049187158	104.47337256796041	131.7313394842884
Parent	344	116.38949049187158	104.47337256796041	131.7313394842884
Parent	345	116.38949049187158	104.47337256796041	131.7313394842884
Parent	346	116.38949049187158	104.47337256796041	131.7313394842884
Parent	347	116.38949049187158	104.47337256796041	131.7313394842884
Parent	348	116.38949049187158	104.47337256796041	131.7313394842884
Parent	349	116.38949049187158	104.47337256796041	131.7313394842884
Parent	350	116.38949049187158	104.47337256796041	131.7313394842884
Parent	351	116.38949049187158	104.47337256796041	131.7313394842884
Parent	352	116.38949049187158	104.47337256796041	131.7313394842884
Parent	353	116.38949049187158	104.47337256796041	131.7313394842884
Parent	354	116.38949049187158	104.47337256796041	131.7313394842884
Parent	355	116.38949049187158	104.47337256796041	131.7313394842884
Parent	356	116.38949049187158	104.47337256796041	131.7313394842884
Parent	357	116.38949049187158	104.47337256796041	131.7313394842884
Parent	358	116.38949049187158	104.47337256796041	131.7313394842884
Parent	359	116.38949049187158	104.47337256796041	131.7313394842884
Parent	360	116.38949049187158	104.47337256796041	131.7313394842884
Parent	361	116.38949049187158	104.47337256796041	131.7313394842884
Parent	362	116.38949049187158	104.47337256796041	131.7313394842884
Parent	363	116.38949049187158	104.47337256796041	131.7313394842884
Parent	364	116.38949049187158	104.47337256796041	131.7313394842884
Parent	365	116.38949049187158	104.47337256796041	131.7313394842884
Parent	366	116.39656765074099	104.47337256796041	131.7313394842884
Parent	367	116.39656765074099	104.47337256796041	131.7313394842884
Parent	368	116.39656765074099	104.47337256796041	131.7313394842884
Parent	369	116.39656765074099	104.47337256796041	131.7313394842884
Parent	370	116.52106313095939	104.47337256796041	131.7313394842884
Parent	371	116.52106313095939	104.47337256796041	131.7313394842884
Parent	372	117.06858598181142	104.47337256796041	131.7313394842884
Parent	373	117.06858598181142	104.47337256796041	131.7313394842884
Parent	374	117.06858598181142	104.47337256796041	131.7313394842884
Parent	375	117.06858598181142	104.47337256796041	131.7313394842884
Parent	376	117.06858598181142	104.47337256796041	131.7313394842884
Parent	377	117.06858598181142	104.47337256796041	131.7313394842884
Parent	378	117.06858598181142	104.47337256796041	131.7313394842884
Parent	379	117.06858598181142	104.47337256796041	131.7313394842884
Parent	380	117.06858598181142	104.47337256796041	131.7313394842884
Parent	381	117.13881551190688	104.47337256796041	131.7313394842884
Parent	382	117.13881551190688	104.47337256796041	131.7313394842884
Parent	383	117.13881551190688	104.47337256796041	131.7313394842884
Parent	384	117.13881551190688	104.47337256796041	131.7313394842884
Parent	385	117.13881551190688	104.47337256796041	131.7313394842884
Parent	386	117.13881551190688	104.47337256796041	131.7313394842884
Parent	387	117.58210459195443	104.47337256796041	131.7313394842884
Parent	388	117.58210459195443	104.47337256796041	131.7313394842884
Parent	389	117.58210459195443	104.47337256796041	131.7313394842884
Parent	390	117.58210459195443	104.47337256796041	131.7313394842884
Parent	391	117.58210459195443	104.47337256796041	131.7313394842884
Parent	392	117.58210459195443	104.47337256796041	131.7313394842884
Parent	393	117.58210459195443	104.47337256796041	131.7313394842884
Parent	394	117.58210459195443	104.47337256796041	131.7313394842884
Parent	395	117.58210459195443	104.47337256796041	131.7313394842884
Parent	396	117.58210459195443	104.47337256796041	131.7313394842884
Parent	397	117.58210459195443	104.47337256796041	131.7313394842884
Parent	398	117.58210459195443	104.47337256796041	131.7313394842884
Parent	399	117.58210459195443	104.47337256796041	131.7313394842884
Parent	400	117.58210459195443	104.47337256796041	131.7313394842884
Parent	401	117.58210459195443	104.47337256796041	131.7313394842884
Parent	402	117.58210459195443	104.47337256796041	131.7313394842884
Parent	403	117.58210459195443	104.47337256796041	131.7313394842884
Parent	404	117.6938706141453	104.47337256796041	131.7313394842884
Parent	405	117.6938706141453	104.47337256796041	131.7313394842884
Parent	406	117.6938706141453	104.47337256796041	131.7313394842884
Parent	407	117.6938706141453	104.47337256796041	131.7313394842884
Parent	408	117.6938706141453	104.47337256796041	131.7313394842884
Parent	409	117.6938706141453	104.47337256796041	131.7313394842884
Parent	410	117.6938706141453	104.47337256796041	131.7313394842884
Parent	411	117.6938706141453	104.47337256796041	131.7313394842884
Parent	412	118.23347101557314	104.47337256796041	132.9264424804519
Parent	413	118.23347101557314	104.47337256796041	132.9264424804519
Parent	414	118.23347101557314	104.47337256796041	132.9264424804519
Parent	415	118.23347101557314	104.47337256796041	132.9264424804519
Parent	416	118.23347101557314	104.47337256796041	132.9264424804519
Parent	417	118.23347101557314	104.47337256796041	132.9264424804519
Parent	418	118.23347101557314	104.47337256796041	132.9264424804519
Parent	419	118.23347101557314	104.47337256796041	132.9264424804519
Parent	420	118.23347101557314	104.47337256796041	132.9264424804519
Parent	421	118.23347101557314	104.47337256796041	132.9264424804519
Parent	422	118.23347101557314	104.47337256796041	132.9264424804519
Parent	423	118.23347101557314	104.47337256796041	132.9264424804519
Parent	424	118.23347101557314	104.47337256796041	132.9264424804519
Parent	425	118.23347101557314	104.47337256796041	132.9264424804519
Parent	426	118.23347101557314	104.47337256796041	132.9264424804519
Parent	427	118.23347101557314	104.47337256796041	132.9264424804519
Parent	428	118.23347101557314	104.47337256796041	132.9264424804519
Parent	429	118.32717411148863	104.47337256796041	132.9264424804519
Parent	430	118.32717411148863	104.47337256796041	132.9264424804519
Parent	431	119.25502156446312	105.40210192690989	132.9264424804519
Parent	432	119.25502156446312	105.40210192690989	132.9264424804519
Parent	433	119.25502156446312	105.40210192690989	132.9264424804519
Parent	434	119.25502156446312	105.40210192690989	132.9264424804519
Parent	435	119.25502156446312	105.40210192690989	132.9264424804519
Parent	436	119.25502156446312	105.40210192690989	132.9264424804519
Parent	437	119.25502156446312	105.40210192690989	132.9264424804519
Parent	438	119.25502156446312	105.40210192690989	132.9264424804519
Parent	439	119.25502156446312	105.40210192690989	132.9264424804519
Parent	440	119.25502156446312	105.40210192690989	132.9264424804519
Parent	441	119.25502156446312	105.40210192690989	132.9264424804519
Parent	442	119.25502156446312	105.40210192690989	132.9264424804519
Parent	443	119.25502156446312	105.40210192690989	132.9264424804519
Parent	444	119.25502156446312	105.40210192690989	132.9264424804519
Parent	445	119.25502156446312	105.40210192690989	132.9264424804519
Parent	446	119.25502156446312	105.40210192690989	132.9264424804519
Parent	447	119.25502156446312	105.40210192690989	132.9264424804519
Parent	448	119.25502156446312	105.40210192690989	132.9264424804519
Parent	449	119.25502156446312	105.40210192690989	132.9264424804519
Parent	450	119.25502156446312	105.40210192690989	132.9264424804519
Parent	451	119.25502156446312	105.40210192690989	132.9264424804519
Parent	452	119.25502156446312	105.40210192690989	132.9264424804519
Parent	453	119.25502156446312	105.40210192690989	132.9264424804519
Parent	454	119.25502156446312	105.40210192690989	132.9264424804519
Parent	455	119.25502156446312	105.40210192690989	132.9264424804519
Parent	456	119.25502156446312	105.40210192690989	132.9264424804519
Parent	457	119.25502156446312	105.40210192690989	132.9264424804519
Parent	458	119.25502156446312	105.40210192690989	132.9264424804519
Parent	459	119.25502156446312	105.40210192690989	132.9264424804519
Parent	460	119.25502156446312	105.40210192690989	132.9264424804519
Parent	461	119.25502156446312	105.40210192690989	132.9264424804519
Parent	462	119.25502156446312	105.40210192690989	132.9264424804519
Parent	463	119.25502156446312	105.40210192690989	132.9264424804519
Parent	464	119.25502156446312	105.40210192690989	132.9264424804519
Parent	465	119.25502156446312	105.40210192690989	132.9264424804519
Parent	466	119.25502156446312	105.40210192690989	132.9264424804519
Parent	467	119.25502156446312	105.40210192690989	132.9264424804519
Parent	468	119.25502156446312	105.40210192690989	132.9264424804519
Parent	469	119.9027373031842	105.40210192690989	133.7565569391822
Parent	470	119.9027373031842	105.40210192690989	133.7565569391822
Parent	471	119.9027373031842	105.40210192690989	133.7565569391822
Parent	472	119.9027373031842	105.40210192690989	133.7565569391822
Parent	473	119.9027373031842	105.40210192690989	133.7565569391822
Parent	474	120.1709490725589	105.40210192690989	133.7565569391822
Parent	475	120.1709490725589	105.40210192690989	133.7565569391822
Parent	476	120.1709490725589	105.40210192690989	133.7565569391822
Parent	477	120.1709490725589	105.40210192690989	133.7565569391822
Parent	478	120.1709490725589	105.40210192690989	133.7565569391822
Parent	479	120.1709490725589	105.40210192690989	133.7565569391822
Parent	480	120.1709490725589	105.40210192690989	133.7565569391822
Parent	481	120.42450298258557	105.40210192690989	134.34667931502526
Parent	482	120.50640059559719	105.40210192690989	134.34667931502526
Parent	483	120.50640059559719	105.40210192690989	134.34667931502526
Parent	484	120.50640059559719	105.40210192690989	134.34667931502526
Parent	485	120.50640059559719	105.40210192690989	134.34667931502526
Parent	486	120.50640059559719	105.40210192690989	134.34667931502526
Parent	487	120.50640059559719	105.40210192690989	134.34667931502526
Parent	488	120.50640059559719	105.40210192690989	134.34667931502526
Parent	489	120.50640059559719	105.40210192690989	134.34667931502526
Parent	490	120.50640059559719	105.40210192690989	134.34667931502526
Parent	491	120.50640059559719	105.40210192690989	134.34667931502526
Parent	492	120.50640059559719	105.40210192690989	134.34667931502526
Parent	493	120.50640059559719	105.40210192690989	134.34667931502526
Parent	494	120.50640059559719	105.40210192690989	134.34667931502526
Parent	495	120.50640059559719	105.40210192690989	134.34667931502526
Parent	496	120.50640059559719	105.40210192690989	134.34667931502526
Parent	497	120.50640059559719	105.40210192690989	134.34667931502526
Parent	498	120.50640059559719	105.40210192690989	134.34667931502526
Parent	499	120.50640059559719	105.40210192690989	134.34667931502526
Parent	500	120.50640059559719	105.40210192690989	134.34667931502526


==> plot-data/bo-effectiveness/random.txt <==
cat	x	y	ymin	ymax
Random	1	-1.059620818104373	-1.0576253180488928	-0.5395473243200892
Random	2	5.77612211700153	-0.29372046106627403	10.764063577729704
Random	3	9.809267633260209	1.9387306808935385	16.839885908842536
Random	4	11.657259327286015	4.370650273203832	17.799818990413318
Random	5	15.423303101404287	8.535416495068484	20.646794630642333
Random	6	17.59426169983849	11.115007712618448	21.460045164974087
Random	7	20.1913510605323	12.273150667326453	23.582115758515705
Random	8	21.50384633070815	13.16972557178332	27.956997800573674
Random	9	21.767372563985667	14.075631295857276	27.956997800573674
Random	10	22.4819978703864	14.258487977798763	28.145840786302475
Random	11	26.39242599784783	18.167611721594145	31.142398350198842
Random	12	26.398010461943414	18.167611721594145	31.142398350198842
Random	13	27.82770465048522	19.021343487894224	32.959529958454674
Random	14	28.860952729872075	20.131891819640835	33.81449553420704
Random	15	28.860952729872075	20.131891819640835	33.81449553420704
Random	16	30.642863687674673	22.074479674214796	36.456294906792394
Random	17	30.8392754337373	22.37386760403318	36.456294906792394
Random	18	31.061656645052732	22.37386760403318	36.456294906792394
Random	19	31.061656645052732	22.37386760403318	36.456294906792394
Random	20	31.239374695739468	22.37386760403318	36.456294906792394
Random	21	31.239374695739468	22.37386760403318	36.456294906792394
Random	22	31.33452891995619	22.664307544311775	36.456294906792394
Random	23	32.347520362824795	22.664307544311775	38.381025778022476
Random	24	32.347520362824795	22.664307544311775	38.381025778022476
Random	25	32.74867519609957	22.664307544311775	39.050868852065705
Random	26	33.79058096114409	24.45557825845388	39.050868852065705
Random	27	33.79058096114409	24.45557825845388	39.050868852065705
Random	28	33.79058096114409	24.45557825845388	39.050868852065705
Random	29	35.23847016067368	24.8457734596403	40.99861776161467
Random	30	35.66281498154538	25.745923552191428	41.36798004996961
Random	31	35.68590303716994	25.9329590739385	41.36798004996961
Random	32	35.68590303716994	25.9329590739385	41.36798004996961
Random	33	35.8141737460992	27.216371216361807	41.36798004996961
Random	34	36.13222131081771	27.216371216361807	41.36798004996961
Random	35	36.59267728080614	27.216371216361807	41.90799499895738
Random	36	36.71360284596885	27.216371216361807	41.91282796031213
Random	37	37.17507809581513	27.923182694075965	42.621410209510685
Random	38	37.177397199112704	27.923182694075965	42.621410209510685
Random	39	37.177397199112704	27.923182694075965	42.621410209510685
Random	40	37.177397199112704	27.923182694075965	42.621410209510685
Random	41	38.28631057146258	28.388747757662422	44.11855948518981
Random	42	38.28631057146258	28.388747757662422	44.11855948518981
Random	43	38.78752933686422	29.528151767625353	44.11855948518981
Random	44	38.83197267602186	29.528151767625353	44.11855948518981
Random	45	38.83197267602186	29.528151767625353	44.11855948518981
Random	46	38.86055326593795	29.528151767625353	44.11855948518981
Random	47	39.06929474450348	29.528151767625353	44.11855948518981
Random	48	39.66305320145496	30.320164372158494	44.63285688195964
Random	49	39.66305320145496	30.320164372158494	44.63285688195964
Random	50	40.09208265174112	30.582217792030228	44.63285688195964
Random	51	40.09208265174112	30.582217792030228	44.63285688195964
Random	52	40.64249867477214	30.949763120518174	44.63285688195964
Random	53	40.64249867477214	30.949763120518174	44.63285688195964
Random	54	40.811091107757676	30.949763120518174	44.63285688195964
Random	55	40.811091107757676	30.949763120518174	44.63285688195964
Random	56	40.811091107757676	30.949763120518174	44.63285688195964
Random	57	40.811091107757676	30.949763120518174	44.63285688195964
Random	58	40.811091107757676	30.949763120518174	44.63285688195964
Random	59	40.811091107757676	30.949763120518174	44.63285688195964
Random	60	40.811091107757676	30.949763120518174	44.63285688195964
Random	61	40.83497725000322	30.949763120518174	44.63285688195964
Random	62	41.04272892643876	30.949763120518174	44.63285688195964
Random	63	41.06748693652833	30.949763120518174	44.63285688195964
Random	64	41.16861702866335	30.949763120518174	44.63285688195964
Random	65	41.16861702866335	30.949763120518174	44.63285688195964
Random	66	41.20646804985582	31.85709538707293	44.63285688195964
Random	67	41.20646804985582	31.85709538707293	44.63285688195964
Random	68	41.20646804985582	31.85709538707293	44.63285688195964
Random	69	41.25800029251087	31.85709538707293	44.63285688195964
Random	70	41.25800029251087	31.85709538707293	44.63285688195964
Random	71	41.25800029251087	31.85709538707293	44.63285688195964
Random	72	41.25800029251087	31.85709538707293	44.63285688195964
Random	73	41.25800029251087	31.85709538707293	44.63285688195964
Random	74	41.25800029251087	31.85709538707293	44.63285688195964
Random	75	41.25800029251087	31.85709538707293	44.63285688195964
Random	76	41.27333788179369	31.85709538707293	44.63285688195964
Random	77	41.534286794614935	31.85709538707293	46.121974209054954
Random	78	44.01543790810766	33.2565659011766	49.9267736378774
Random	79	44.01543790810766	33.2565659011766	49.9267736378774
Random	80	44.12271713111411	33.2565659011766	49.9267736378774
Random	81	44.12271713111411	33.2565659011766	49.9267736378774
Random	82	44.12271713111411	33.2565659011766	49.9267736378774
Random	83	45.96824142785492	33.2565659011766	54.78731513093697
Random	84	45.96824142785492	33.2565659011766	54.78731513093697
Random	85	45.96824142785492	33.2565659011766	54.78731513093697
Random	86	45.96824142785492	33.2565659011766	54.78731513093697
Random	87	45.96824142785492	33.2565659011766	54.78731513093697
Random	88	45.96824142785492	33.2565659011766	54.78731513093697
Random	89	46.48160823592121	33.2565659011766	55.82124663163241
Random	90	46.48160823592121	33.2565659011766	55.82124663163241
Random	91	46.48160823592121	33.2565659011766	55.82124663163241
Random	92	46.48160823592121	33.2565659011766	55.82124663163241
Random	93	46.48160823592121	33.2565659011766	55.82124663163241
Random	94	46.49547345055068	33.2565659011766	55.82124663163241
Random	95	46.695993253018685	36.16482981102311	55.82124663163241
Random	96	46.695993253018685	36.16482981102311	55.82124663163241
Random	97	46.695993253018685	36.16482981102311	55.82124663163241
Random	98	46.695993253018685	36.16482981102311	55.82124663163241
Random	99	46.695993253018685	36.16482981102311	55.82124663163241
Random	100	46.695993253018685	36.16482981102311	55.82124663163241
Random	101	46.695993253018685	36.16482981102311	55.82124663163241
Random	102	46.695993253018685	36.16482981102311	55.82124663163241
Random	103	46.695993253018685	36.16482981102311	55.82124663163241
Random	104	46.86988222039093	36.16482981102311	55.82124663163241
Random	105	46.86988222039093	36.16482981102311	55.82124663163241
Random	106	46.86988222039093	36.16482981102311	55.82124663163241
Random	107	46.86988222039093	36.16482981102311	55.82124663163241
Random	108	46.878786384837	36.16482981102311	55.82124663163241
Random	109	46.878786384837	36.16482981102311	55.82124663163241
Random	110	46.878786384837	36.16482981102311	55.82124663163241
Random	111	46.878786384837	36.16482981102311	55.82124663163241
Random	112	46.878786384837	36.16482981102311	55.82124663163241
Random	113	46.878786384837	36.16482981102311	55.82124663163241
Random	114	47.026787794151716	36.16482981102311	55.82124663163241
Random	115	47.026787794151716	36.16482981102311	55.82124663163241
Random	116	47.026787794151716	36.16482981102311	55.82124663163241
Random	117	47.026787794151716	36.16482981102311	55.82124663163241
Random	118	47.026787794151716	36.16482981102311	55.82124663163241
Random	119	47.026787794151716	36.16482981102311	55.82124663163241
Random	120	48.81361802053026	38.22733483262419	58.99857373716973
Random	121	48.81361802053026	38.22733483262419	58.99857373716973
Random	122	48.91673530887691	38.22733483262419	58.99857373716973
Random	123	49.00595715214792	38.22733483262419	58.99857373716973
Random	124	49.25602107281052	40.16463548050932	58.99857373716973
Random	125	49.25602107281052	40.16463548050932	58.99857373716973
Random	126	49.25602107281052	40.16463548050932	58.99857373716973
Random	127	49.25602107281052	40.16463548050932	58.99857373716973
Random	128	49.25602107281052	40.16463548050932	58.99857373716973
Random	129	49.25602107281052	40.16463548050932	58.99857373716973
Random	130	49.25602107281052	40.16463548050932	58.99857373716973
Random	131	49.29774317894146	40.16463548050932	58.99857373716973
Random	132	49.35767137689982	40.16463548050932	58.99857373716973
Random	133	49.35767137689982	40.16463548050932	58.99857373716973
Random	134	49.35767137689982	40.16463548050932	58.99857373716973
Random	135	49.35767137689982	40.16463548050932	58.99857373716973
Random	136	49.35767137689982	40.16463548050932	58.99857373716973
Random	137	49.35767137689982	40.16463548050932	58.99857373716973
Random	138	49.82390676359596	40.16463548050932	60.24070947607163
Random	139	49.82390676359596	40.16463548050932	60.24070947607163
Random	140	49.82390676359596	40.16463548050932	60.24070947607163
Random	141	49.82390676359596	40.16463548050932	60.24070947607163
Random	142	49.82390676359596	40.16463548050932	60.24070947607163
Random	143	49.82390676359596	40.16463548050932	60.24070947607163
Random	144	49.82390676359596	40.16463548050932	60.24070947607163
Random	145	49.82390676359596	40.16463548050932	60.24070947607163
Random	146	50.909441416851486	41.474326096403495	60.24070947607163
Random	147	50.928909416003854	41.474326096403495	60.24070947607163
Random	148	50.928909416003854	41.474326096403495	60.24070947607163
Random	149	50.928909416003854	41.474326096403495	60.24070947607163
Random	150	50.928909416003854	41.474326096403495	60.24070947607163
Random	151	50.96411746144389	41.474326096403495	60.24070947607163
Random	152	50.96411746144389	41.474326096403495	60.24070947607163
Random	153	50.96411746144389	41.474326096403495	60.24070947607163
Random	154	50.96411746144389	41.474326096403495	60.24070947607163
Random	155	50.96411746144389	41.474326096403495	60.24070947607163
Random	156	51.18756420561469	41.474326096403495	60.24070947607163
Random	157	51.663519399241906	41.474326096403495	62.311467799437025
Random	158	51.663519399241906	41.474326096403495	62.311467799437025
Random	159	51.663519399241906	41.474326096403495	62.311467799437025
Random	160	51.663519399241906	41.474326096403495	62.311467799437025
Random	161	51.663519399241906	41.474326096403495	62.311467799437025
Random	162	51.663519399241906	41.474326096403495	62.311467799437025
Random	163	51.663519399241906	41.474326096403495	62.311467799437025
Random	164	51.663519399241906	41.474326096403495	62.311467799437025
Random	165	51.663519399241906	41.474326096403495	62.311467799437025
Random	166	51.663519399241906	41.474326096403495	62.311467799437025
Random	167	51.663519399241906	41.474326096403495	62.311467799437025
Random	168	51.663519399241906	41.474326096403495	62.311467799437025
Random	169	52.040407788389395	42.03042122658135	62.311467799437025
Random	170	52.040407788389395	42.03042122658135	62.311467799437025
Random	171	52.040407788389395	42.03042122658135	62.311467799437025
Random	172	52.040407788389395	42.03042122658135	62.311467799437025
Random	173	52.36310576148075	42.03042122658135	62.311467799437025
Random	174	52.36310576148075	42.03042122658135	62.311467799437025
Random	175	52.36310576148075	42.03042122658135	62.311467799437025
Random	176	52.36310576148075	42.03042122658135	62.311467799437025
Random	177	52.36310576148075	42.03042122658135	62.311467799437025
Random	178	52.36310576148075	42.03042122658135	62.311467799437025
Random	179	52.426532113249074	42.03042122658135	62.311467799437025
Random	180	52.426532113249074	42.03042122658135	62.311467799437025
Random	181	52.426532113249074	42.03042122658135	62.311467799437025
Random	182	55.01399811623312	45.916245296975596	63.403816685060306
Random	183	55.01399811623312	45.916245296975596	63.403816685060306
Random	184	55.01399811623312	45.916245296975596	63.403816685060306
Random	185	55.01399811623312	45.916245296975596	63.403816685060306
Random	186	55.01399811623312	45.916245296975596	63.403816685060306
Random	187	55.01399811623312	45.916245296975596	63.403816685060306
Random	188	55.01399811623312	45.916245296975596	63.403816685060306
Random	189	55.01399811623312	45.916245296975596	63.403816685060306
Random	190	59.32162450111328	45.916245296975596	69.24097955424692
Random	191	59.37251907467326	45.916245296975596	69.24097955424692
Random	192	59.37251907467326	45.916245296975596	69.24097955424692
Random	193	60.52951376958301	47.34603871531994	69.84404103081438
Random	194	60.637749482540265	47.34603871531994	69.84404103081438
Random	195	60.637749482540265	47.34603871531994	69.84404103081438
Random	196	60.637749482540265	47.34603871531994	69.84404103081438
Random	197	60.637749482540265	47.34603871531994	69.84404103081438
Random	198	60.637749482540265	47.34603871531994	69.84404103081438
Random	199	60.637749482540265	47.34603871531994	69.84404103081438
Random	200	61.05238884837352	47.34603871531994	69.84404103081438
Random	201	61.05238884837352	47.34603871531994	69.84404103081438
Random	202	61.05238884837352	47.34603871531994	69.84404103081438
Random	203	61.05238884837352	47.34603871531994	69.84404103081438
Random	204	61.05238884837352	47.34603871531994	69.84404103081438
Random	205	61.05238884837352	47.34603871531994	69.84404103081438
Random	206	61.05238884837352	47.34603871531994	69.84404103081438
Random	207	61.05238884837352	47.34603871531994	69.84404103081438
Random	208	61.05238884837352	47.34603871531994	69.84404103081438
Random	209	61.05238884837352	47.34603871531994	69.84404103081438
Random	210	61.05238884837352	47.34603871531994	69.84404103081438
Random	211	61.17477410996078	47.34603871531994	69.84404103081438
Random	212	61.17477410996078	47.34603871531994	69.84404103081438
Random	213	61.17477410996078	47.34603871531994	69.84404103081438
Random	214	61.17477410996078	47.34603871531994	69.84404103081438
Random	215	61.17477410996078	47.34603871531994	69.84404103081438
Random	216	61.17477410996078	47.34603871531994	69.84404103081438
Random	217	61.180565141332366	47.34603871531994	69.84404103081438
Random	218	61.180565141332366	47.34603871531994	69.84404103081438
Random	219	61.180565141332366	47.34603871531994	69.84404103081438
Random	220	61.180565141332366	47.34603871531994	69.84404103081438
Random	221	61.180565141332366	47.34603871531994	69.84404103081438
Random	222	61.180565141332366	47.34603871531994	69.84404103081438
Random	223	61.180565141332366	47.34603871531994	69.84404103081438
Random	224	61.180565141332366	47.34603871531994	69.84404103081438
Random	225	61.180565141332366	47.34603871531994	69.84404103081438
Random	226	61.180565141332366	47.34603871531994	69.84404103081438
Random	227	61.180565141332366	47.34603871531994	69.84404103081438
Random	228	61.180565141332366	47.34603871531994	69.84404103081438
Random	229	61.180565141332366	47.34603871531994	69.84404103081438
Random	230	61.180565141332366	47.34603871531994	69.84404103081438
Random	231	61.180565141332366	47.34603871531994	69.84404103081438
Random	232	61.180565141332366	47.34603871531994	69.84404103081438
Random	233	61.180565141332366	47.34603871531994	69.84404103081438
Random	234	61.180565141332366	47.34603871531994	69.84404103081438
Random	235	61.180565141332366	47.34603871531994	69.84404103081438
Random	236	61.180565141332366	47.34603871531994	69.84404103081438
Random	237	61.180565141332366	47.34603871531994	69.84404103081438
Random	238	61.180565141332366	47.34603871531994	69.84404103081438
Random	239	61.40548865200994	47.34603871531994	69.84404103081438
Random	240	61.40548865200994	47.34603871531994	69.84404103081438
Random	241	61.40548865200994	47.34603871531994	69.84404103081438
Random	242	61.40548865200994	47.34603871531994	69.84404103081438
Random	243	61.40548865200994	47.34603871531994	69.84404103081438
Random	244	61.40548865200994	47.34603871531994	69.84404103081438
Random	245	61.40548865200994	47.34603871531994	69.84404103081438
Random	246	62.129156887297725	51.156039077925925	70.42481598670301
Random	247	62.32378306259695	51.392277777454616	70.42481598670301
Random	248	62.32378306259695	51.392277777454616	70.42481598670301
Random	249	62.32378306259695	51.392277777454616	70.42481598670301
Random	250	62.32378306259695	51.392277777454616	70.42481598670301
Random	251	62.32378306259695	51.392277777454616	70.42481598670301
Random	252	62.32378306259695	51.392277777454616	70.42481598670301
Random	253	62.49984760326349	51.9037005815825	70.42481598670301
Random	254	62.49984760326349	51.9037005815825	70.42481598670301
Random	255	62.49984760326349	51.9037005815825	70.42481598670301
Random	256	62.49984760326349	51.9037005815825	70.42481598670301
Random	257	62.49984760326349	51.9037005815825	70.42481598670301
Random	258	62.49984760326349	51.9037005815825	70.42481598670301
Random	259	62.49984760326349	51.9037005815825	70.42481598670301
Random	260	62.49984760326349	51.9037005815825	70.42481598670301
Random	261	62.49984760326349	51.9037005815825	70.42481598670301
Random	262	62.49984760326349	51.9037005815825	70.42481598670301
Random	263	62.49984760326349	51.9037005815825	70.42481598670301
Random	264	62.49984760326349	51.9037005815825	70.42481598670301
Random	265	62.49984760326349	51.9037005815825	70.42481598670301
Random	266	62.49984760326349	51.9037005815825	70.42481598670301
Random	267	62.49984760326349	51.9037005815825	70.42481598670301
Random	268	62.49984760326349	51.9037005815825	70.42481598670301
Random	269	62.49984760326349	51.9037005815825	70.42481598670301
Random	270	62.637895419850885	51.9037005815825	70.42481598670301
Random	271	62.637895419850885	51.9037005815825	70.42481598670301
Random	272	62.637895419850885	51.9037005815825	70.42481598670301
Random	273	62.637895419850885	51.9037005815825	70.42481598670301
Random	274	62.637895419850885	51.9037005815825	70.42481598670301
Random	275	62.637895419850885	51.9037005815825	70.42481598670301
Random	276	62.637895419850885	51.9037005815825	70.42481598670301
Random	277	62.637895419850885	51.9037005815825	70.42481598670301
Random	278	62.637895419850885	51.9037005815825	70.42481598670301
Random	279	62.637895419850885	51.9037005815825	70.42481598670301
Random	280	62.637895419850885	51.9037005815825	70.42481598670301
Random	281	62.637895419850885	51.9037005815825	70.42481598670301
Random	282	62.637895419850885	51.9037005815825	70.42481598670301
Random	283	62.637895419850885	51.9037005815825	70.42481598670301
Random	284	62.637895419850885	51.9037005815825	70.42481598670301
Random	285	62.637895419850885	51.9037005815825	70.42481598670301
Random	286	62.637895419850885	51.9037005815825	70.42481598670301
Random	287	62.637895419850885	51.9037005815825	70.42481598670301
Random	288	62.637895419850885	51.9037005815825	70.42481598670301
Random	289	62.743043271757486	51.9037005815825	70.42481598670301
Random	290	62.743043271757486	51.9037005815825	70.42481598670301
Random	291	62.743043271757486	51.9037005815825	70.42481598670301
Random	292	62.743043271757486	51.9037005815825	70.42481598670301
Random	293	62.743043271757486	51.9037005815825	70.42481598670301
Random	294	62.743043271757486	51.9037005815825	70.42481598670301
Random	295	62.743043271757486	51.9037005815825	70.42481598670301
Random	296	62.834191548692026	51.9037005815825	70.42481598670301
Random	297	62.834191548692026	51.9037005815825	70.42481598670301
Random	298	62.834191548692026	51.9037005815825	70.42481598670301
Random	299	62.834191548692026	51.9037005815825	70.42481598670301
Random	300	62.903769768975074	51.9037005815825	70.42481598670301
Random	301	62.903769768975074	51.9037005815825	70.42481598670301
Random	302	62.903769768975074	51.9037005815825	70.42481598670301
Random	303	62.903769768975074	51.9037005815825	70.42481598670301
Random	304	62.903769768975074	51.9037005815825	70.42481598670301
Random	305	62.903769768975074	51.9037005815825	70.42481598670301
Random	306	62.903769768975074	51.9037005815825	70.42481598670301
Random	307	62.903769768975074	51.9037005815825	70.42481598670301
Random	308	62.903769768975074	51.9037005815825	70.42481598670301
Random	309	62.903769768975074	51.9037005815825	70.42481598670301
Random	310	62.903769768975074	51.9037005815825	70.42481598670301
Random	311	62.903769768975074	51.9037005815825	70.42481598670301
Random	312	62.903769768975074	51.9037005815825	70.42481598670301
Random	313	62.903769768975074	51.9037005815825	70.42481598670301
Random	314	62.903769768975074	51.9037005815825	70.42481598670301
Random	315	62.903769768975074	51.9037005815825	70.42481598670301
Random	316	62.903769768975074	51.9037005815825	70.42481598670301
Random	317	62.903769768975074	51.9037005815825	70.42481598670301
Random	318	62.903769768975074	51.9037005815825	70.42481598670301
Random	319	62.903769768975074	51.9037005815825	70.42481598670301
Random	320	62.903769768975074	51.9037005815825	70.42481598670301
Random	321	64.8385635204352	51.9037005815825	70.74459577323523
Random	322	64.8385635204352	51.9037005815825	70.74459577323523
Random	323	64.8385635204352	51.9037005815825	70.74459577323523
Random	324	64.8385635204352	51.9037005815825	70.74459577323523
Random	325	64.8385635204352	51.9037005815825	70.74459577323523
Random	326	65.39078248088015	52.85578568013155	70.74459577323523
Random	327	65.39078248088015	52.85578568013155	70.74459577323523
Random	328	65.39078248088015	52.85578568013155	70.74459577323523
Random	329	65.39078248088015	52.85578568013155	70.74459577323523
Random	330	65.39078248088015	52.85578568013155	70.74459577323523
Random	331	65.39078248088015	52.85578568013155	70.74459577323523
Random	332	65.39078248088015	52.85578568013155	70.74459577323523
Random	333	65.39078248088015	52.85578568013155	70.74459577323523
Random	334	65.4639385294123	52.99212894486581	70.74459577323523
Random	335	65.4639385294123	52.99212894486581	70.74459577323523
Random	336	65.4639385294123	52.99212894486581	70.74459577323523
Random	337	66.39673163686614	53.41556997731193	70.74459577323523
Random	338	66.39673163686614	53.41556997731193	70.74459577323523
Random	339	66.39673163686614	53.41556997731193	70.74459577323523
Random	340	66.39673163686614	53.41556997731193	70.74459577323523
Random	341	66.39673163686614	53.41556997731193	70.74459577323523
Random	342	66.39673163686614	53.41556997731193	70.74459577323523
Random	343	66.39673163686614	53.41556997731193	70.74459577323523
Random	344	66.39673163686614	53.41556997731193	70.74459577323523
Random	345	66.39673163686614	53.41556997731193	70.74459577323523
Random	346	66.39673163686614	53.41556997731193	70.74459577323523
Random	347	66.39673163686614	53.41556997731193	70.74459577323523
Random	348	66.39673163686614	53.41556997731193	70.74459577323523
Random	349	66.39673163686614	53.41556997731193	70.74459577323523
Random	350	66.39673163686614	53.41556997731193	70.74459577323523
Random	351	66.39673163686614	53.41556997731193	70.74459577323523
Random	352	66.39673163686614	53.41556997731193	70.74459577323523
Random	353	66.39673163686614	53.41556997731193	70.74459577323523
Random	354	66.39673163686614	53.41556997731193	70.74459577323523
Random	355	66.39673163686614	53.41556997731193	70.74459577323523
Random	356	66.39673163686614	53.41556997731193	70.74459577323523
Random	357	66.39673163686614	53.41556997731193	70.74459577323523
Random	358	66.39673163686614	53.41556997731193	70.74459577323523
Random	359	66.39673163686614	53.41556997731193	70.74459577323523
Random	360	66.39673163686614	53.41556997731193	70.74459577323523
Random	361	66.39673163686614	53.41556997731193	70.74459577323523
Random	362	66.39673163686614	53.41556997731193	70.74459577323523
Random	363	66.39673163686614	53.41556997731193	70.74459577323523
Random	364	66.39673163686614	53.41556997731193	70.74459577323523
Random	365	66.39673163686614	53.41556997731193	70.74459577323523
Random	366	66.39673163686614	53.41556997731193	70.74459577323523
Random	367	66.39673163686614	53.41556997731193	70.74459577323523
Random	368	66.39673163686614	53.41556997731193	70.74459577323523
Random	369	66.39673163686614	53.41556997731193	70.74459577323523
Random	370	66.39673163686614	53.41556997731193	70.74459577323523
Random	371	66.39673163686614	53.41556997731193	70.74459577323523
Random	372	66.39673163686614	53.41556997731193	70.74459577323523
Random	373	66.39673163686614	53.41556997731193	70.74459577323523
Random	374	66.39673163686614	53.41556997731193	70.74459577323523
Random	375	66.39673163686614	53.41556997731193	70.74459577323523
Random	376	66.39673163686614	53.41556997731193	70.74459577323523
Random	377	66.39673163686614	53.41556997731193	70.74459577323523
Random	378	66.39673163686614	53.41556997731193	70.74459577323523
Random	379	66.39673163686614	53.41556997731193	70.74459577323523
Random	380	66.39673163686614	53.41556997731193	70.74459577323523
Random	381	66.39673163686614	53.41556997731193	70.74459577323523
Random	382	66.39673163686614	53.41556997731193	70.74459577323523
Random	383	68.59492261552278	56.83734341045585	73.82575780368234
Random	384	68.59492261552278	56.83734341045585	73.82575780368234
Random	385	68.59492261552278	56.83734341045585	73.82575780368234
Random	386	68.59492261552278	56.83734341045585	73.82575780368234
Random	387	68.59492261552278	56.83734341045585	73.82575780368234
Random	388	68.59492261552278	56.83734341045585	73.82575780368234
Random	389	68.59492261552278	56.83734341045585	73.82575780368234
Random	390	68.59492261552278	56.83734341045585	73.82575780368234
Random	391	68.59492261552278	56.83734341045585	73.82575780368234
Random	392	68.59492261552278	56.83734341045585	73.82575780368234
Random	393	68.59492261552278	56.83734341045585	73.82575780368234
Random	394	68.59492261552278	56.83734341045585	73.82575780368234
Random	395	68.59492261552278	56.83734341045585	73.82575780368234
Random	396	68.59492261552278	56.83734341045585	73.82575780368234
Random	397	68.59492261552278	56.83734341045585	73.82575780368234
Random	398	68.59492261552278	56.83734341045585	73.82575780368234
Random	399	68.59492261552278	56.83734341045585	73.82575780368234
Random	400	68.59492261552278	56.83734341045585	73.82575780368234
Random	401	68.59492261552278	56.83734341045585	73.82575780368234
Random	402	68.59492261552278	56.83734341045585	73.82575780368234
Random	403	68.59492261552278	56.83734341045585	73.82575780368234
Random	404	68.59492261552278	56.83734341045585	73.82575780368234
Random	405	68.59492261552278	56.83734341045585	73.82575780368234
Random	406	68.59492261552278	56.83734341045585	73.82575780368234
Random	407	68.59492261552278	56.83734341045585	73.82575780368234
Random	408	68.59492261552278	56.83734341045585	73.82575780368234
Random	409	68.59492261552278	56.83734341045585	73.82575780368234
Random	410	68.59492261552278	56.83734341045585	73.82575780368234
Random	411	68.59492261552278	56.83734341045585	73.82575780368234
Random	412	68.59492261552278	56.83734341045585	73.82575780368234
Random	413	68.59492261552278	56.83734341045585	73.82575780368234
Random	414	68.59492261552278	56.83734341045585	73.82575780368234
Random	415	68.59492261552278	56.83734341045585	73.82575780368234
Random	416	68.59492261552278	56.83734341045585	73.82575780368234
Random	417	68.88907108939006	56.83734341045585	73.82575780368234
Random	418	68.88907108939006	56.83734341045585	73.82575780368234
Random	419	68.88907108939006	56.83734341045585	73.82575780368234
Random	420	68.88907108939006	56.83734341045585	73.82575780368234
Random	421	68.88907108939006	56.83734341045585	73.82575780368234
Random	422	68.88907108939006	56.83734341045585	73.82575780368234
Random	423	68.88907108939006	56.83734341045585	73.82575780368234
Random	424	68.88907108939006	56.83734341045585	73.82575780368234
Random	425	68.88907108939006	56.83734341045585	73.82575780368234
Random	426	68.88907108939006	56.83734341045585	73.82575780368234
Random	427	68.88907108939006	56.83734341045585	73.82575780368234
Random	428	68.88907108939006	56.83734341045585	73.82575780368234
Random	429	68.88907108939006	56.83734341045585	73.82575780368234
Random	430	68.88907108939006	56.83734341045585	73.82575780368234
Random	431	68.88907108939006	56.83734341045585	73.82575780368234
Random	432	68.88907108939006	56.83734341045585	73.82575780368234
Random	433	68.88907108939006	56.83734341045585	73.82575780368234
Random	434	68.88907108939006	56.83734341045585	73.82575780368234
Random	435	68.88907108939006	56.83734341045585	73.82575780368234
Random	436	69.24729556942627	57.79846647026811	73.82575780368234
Random	437	69.24729556942627	57.79846647026811	73.82575780368234
Random	438	69.24729556942627	57.79846647026811	73.82575780368234
Random	439	69.24729556942627	57.79846647026811	73.82575780368234
Random	440	69.24729556942627	57.79846647026811	73.82575780368234
Random	441	69.24729556942627	57.79846647026811	73.82575780368234
Random	442	69.24729556942627	57.79846647026811	73.82575780368234
Random	443	69.24729556942627	57.79846647026811	73.82575780368234
Random	444	69.24729556942627	57.79846647026811	73.82575780368234
Random	445	69.24729556942627	57.79846647026811	73.82575780368234
Random	446	69.24729556942627	57.79846647026811	73.82575780368234
Random	447	69.24729556942627	57.79846647026811	73.82575780368234
Random	448	69.24729556942627	57.79846647026811	73.82575780368234
Random	449	69.43924864782267	57.79846647026811	73.82575780368234
Random	450	69.43924864782267	57.79846647026811	73.82575780368234
Random	451	69.43924864782267	57.79846647026811	73.82575780368234
Random	452	69.43924864782267	57.79846647026811	73.82575780368234
Random	453	69.43924864782267	57.79846647026811	73.82575780368234
Random	454	69.43924864782267	57.79846647026811	73.82575780368234
Random	455	69.43924864782267	57.79846647026811	73.82575780368234
Random	456	69.43924864782267	57.79846647026811	73.82575780368234
Random	457	69.43924864782267	57.79846647026811	73.82575780368234
Random	458	69.77235566854738	57.79846647026811	75.18825745374915
Random	459	69.77235566854738	57.79846647026811	75.18825745374915
Random	460	69.77235566854738	57.79846647026811	75.18825745374915
Random	461	69.77235566854738	57.79846647026811	75.18825745374915
Random	462	69.77235566854738	57.79846647026811	75.18825745374915
Random	463	69.77235566854738	57.79846647026811	75.18825745374915
Random	464	69.77235566854738	57.79846647026811	75.18825745374915
Random	465	69.77235566854738	57.79846647026811	75.18825745374915
Random	466	69.77235566854738	57.79846647026811	75.18825745374915
Random	467	69.77235566854738	57.79846647026811	75.18825745374915
Random	468	69.77235566854738	57.79846647026811	75.18825745374915
Random	469	69.77235566854738	57.79846647026811	75.18825745374915
Random	470	69.77235566854738	57.79846647026811	75.18825745374915
Random	471	69.77235566854738	57.79846647026811	75.18825745374915
Random	472	69.77235566854738	57.79846647026811	75.18825745374915
Random	473	69.77235566854738	57.79846647026811	75.18825745374915
Random	474	69.77235566854738	57.79846647026811	75.18825745374915
Random	475	69.77235566854738	57.79846647026811	75.18825745374915
Random	476	69.77235566854738	57.79846647026811	75.18825745374915
Random	477	70.01652175557533	57.79846647026811	75.18825745374915
Random	478	70.01652175557533	57.79846647026811	75.18825745374915
Random	479	70.01652175557533	57.79846647026811	75.18825745374915
Random	480	70.01652175557533	57.79846647026811	75.18825745374915
Random	481	70.01652175557533	57.79846647026811	75.18825745374915
Random	482	70.01652175557533	57.79846647026811	75.18825745374915
Random	483	70.01652175557533	57.79846647026811	75.18825745374915
Random	484	70.01652175557533	57.79846647026811	75.18825745374915
Random	485	70.01652175557533	57.79846647026811	75.18825745374915
Random	486	70.01652175557533	57.79846647026811	75.18825745374915
Random	487	70.01652175557533	57.79846647026811	75.18825745374915
Random	488	70.01652175557533	57.79846647026811	75.18825745374915
Random	489	70.01652175557533	57.79846647026811	75.18825745374915
Random	490	70.01652175557533	57.79846647026811	75.18825745374915
Random	491	70.01652175557533	57.79846647026811	75.18825745374915
Random	492	70.01652175557533	57.79846647026811	75.18825745374915
Random	493	70.01652175557533	57.79846647026811	75.18825745374915
Random	494	70.01652175557533	57.79846647026811	75.18825745374915
Random	495	70.01652175557533	57.79846647026811	75.18825745374915
Random	496	70.01652175557533	57.79846647026811	75.18825745374915
Random	497	70.01652175557533	57.79846647026811	75.18825745374915
Random	498	70.01652175557533	57.79846647026811	75.18825745374915
Random	499	70.01652175557533	57.79846647026811	75.18825745374915
Random	500	70.01652175557533	57.79846647026811	75.18825745374915

